Probabilistic construction of non compactified imaginary Liouville field theory

We propose a probabilistic construction of imaginary Liouville Field Theory based on a real (non-compactified) Gaussian Free Field. We argue that our theory is the first explicit Lagrangian field theory that reproduces the imaginary DOZZ structure constants without requiring a neutrality constraint. Our proposal is supported by exact results for the imaginary Gaussian Multiplicative Chaos on the circle, and by numerical simulations on the sphere. In particular, we show that the three-point functions of the theory agree remarkably well with the imaginary DOZZ structure constants.

==> Horiz.dat <==
0.	0.3676485976880572
0.1	0.3309897446728569
0.2	0.2947256038273045
0.30000000000000004	0.2592655726076188
0.4	0.22503295935797668
0.5	0.19244910479912156
0.6000000000000001	0.1619146994565386
0.7000000000000001	0.1337892616459384
0.8	0.1083702360291633
0.9	0.08587362261655311
1.	0.06641834785762185
1.1	0.0500166271022898
1.2000000000000002	0.03657223687874351
1.3	0.025887859344039574
1.4000000000000001	0.017681510321332444
1.5	0.011610663769315417
1.6	0.007301304873330335
1.7000000000000002	0.004378122169917116
1.8	0.00249171155176748
1.9000000000000001	0.0013392010373969548
2.	0.0006760630488449069
2.1	0.0003187346276784953
2.2	0.00013949516204533375
2.3000000000000003	0.00005632452855949534
2.4000000000000004	0.0000208541110183328
2.5	7.039911045715297e-6
2.6	2.1565505880904205e-6
2.7	5.976265542719913e-7
2.8000000000000003	1.497283491741332e-7
2.9000000000000004	3.398833237338313e-8
3.	7.018192178537273e-9
3.1	1.3212293131853582e-9
3.2	2.2568771703903506e-10
3.3000000000000003	3.442016678588793e-11
3.4000000000000004	4.559959378171867e-12
3.5	5.064852999967699e-13
3.6	4.529325188810296e-14
3.7	3.1123918103049347e-15
3.8000000000000003	1.5462357917306197e-16
3.9000000000000004	5.004689784493013e-18
4.	7.713551850884979e-20
4.1000000000000005	-8.960983467731662e-22
4.2	-6.865470555683458e-23
4.3	-1.4049823020772773e-24
4.4	-1.4370289765130814e-26
4.5	-7.774523742738457e-29
4.6000000000000005	-2.1747053928244355e-31
4.7	-2.9806307288785434e-34
4.800000000000001	-1.8550118155669806e-37
4.9	-4.726496298046549e-41
5.	-4.2021994876825035e-45

==> Imvert.dat <==
0.	-0.00029292701104173286
0.01	-0.003965586546963869
0.02	-0.007638639679597874
0.03	-0.011312453464966067
0.04	-0.014987395111583425
0.05	-0.018663832054744905
0.06	-0.022342132030714536
0.07	-0.02602266315078421
0.08	-0.02970579397516976
0.09	-0.03339189358671165
0.1	-0.03708133166434653
0.11	-0.040774478556314865
0.12	-0.044471705353071316
0.13	-0.048173383959860074
0.14	-0.05187988716891937
0.15	-0.055591588731277015
0.16	-0.05930886342809758
0.17	-0.06303208714154097
0.18	-0.06676163692509038
0.19	-0.07049789107330645
0.2	-0.07424122919096168
0.21	-0.07799203226151066
0.22	-0.08175068271484438
0.23	-0.08551756449428097
0.24	-0.08929306312273802
0.25	-0.09307756576803464
0.26	-0.09687146130726142
0.27	-0.10067514039016522
0.28	-0.10448899550148129
0.29	-0.108313421022151
0.3	-0.1121488132893562
0.31	-0.11599557065530451
0.32	-0.11985409354468152
0.33	-0.12372478451071033
0.34	-0.12760804828972033
0.35000000000000003	-0.1315042918541562
0.36	-0.1354139244639339
0.37	-0.1393373577160559
0.38	-0.14327500559238868
0.39	-0.14722728450550931
0.4	-0.15119461334251477
0.41000000000000003	-0.15517741350668945
0.42	-0.15917610895692225
0.43	-0.16319112624475415
0.44	-0.16722289454894237
0.45	-0.1712718457074088
0.46	-0.17533841424645344
0.47000000000000003	-0.17942303740708782
0.48	-0.1835261551683602
0.49	-0.18764821026751746
0.5	-0.19178964821685907
0.51	-0.1959509173171265
0.52	-0.20013246866726755
0.53	-0.20433475617040336
0.54	-0.20855823653583067
0.55	-0.21280336927687216
0.56	-0.21707061670440098
0.5700000000000001	-0.22136044391583004
0.58	-0.22567331877938396
0.59	-0.23000971191343356
0.6	-0.23437009666069175
0.61	-0.2387549490570398
0.62	-0.2431647477947729
0.63	-0.24759997418001053
0.64	-0.25206111208404813
0.65	-0.25654864788839143
0.66	-0.2610630704232252
0.67	-0.2656048708990396
0.68	-0.27017454283115666
0.6900000000000001	-0.27477258195686927
0.7000000000000001	-0.2793994861449085
0.71	-0.2840557552969411
0.72	-0.2887418912407998
0.73	-0.29345839761512965
0.74	-0.2982057797451338
0.75	-0.3029845445090906
0.76	-0.307795200195313
0.77	-0.3126382563491949
0.78	-0.3175142236100065
0.79	-0.32242361353707205
0.8	-0.3273669384249609
0.81	-0.33234471110733416
0.8200000000000001	-0.3373574447490368
0.8300000000000001	-0.3424056526260719
0.84	-0.34748984789304554
0.85	-0.3526105433376874
0.86	-0.3577682511220181
0.87	-0.3629634825097744
0.88	-0.3681967475796381
0.89	-0.3734685549238637
0.9	-0.37877941133184606
0.91	-0.3841298214582038
0.92	-0.3895202874749209
0.93	-0.39495130870710277
0.9400000000000001	-0.40042338125187793
0.9500000000000001	-0.40593699758000873
0.96	-0.4114926461197177
0.97	-0.4170908108222897
0.98	-0.4227319707089758
0.99	-0.4284165993987105
1.	-0.43414516461621205
1.01	-0.4399181276799538
1.02	-0.44573594296956776
1.03	-0.45159905737220035
1.04	-0.457507909707359
1.05	-0.46346293012979667
1.06	-0.4694645395099543
1.07	-0.4755131487915433
1.08	-0.4816091583258042
1.09	-0.4877529571820126
1.1	-0.49394492243379823
1.11	-0.5001854184208806
1.12	-0.5064747959857941
1.1300000000000001	-0.5128133916852312
1.1400000000000001	-0.5192015269756219
1.1500000000000001	-0.5256395073725799
1.16	-0.5321276215839035
1.17	-0.5386661406157747
1.18	-0.5452553168518849
1.19	-0.5518953831051872
1.2	-0.5585865516420615
1.21	-0.5653290131786181
1.22	-0.5721229358489884
1.23	-0.5789684641454171
1.24	-0.5858657178300304
1.25	-0.5928147908181842
1.26	-0.5998157500333507
1.27	-0.6068686342334952
1.28	-0.613973452809003
1.29	-0.6211301845522
1.3	-0.6283387763986106
1.31	-0.6355991421400965
1.32	-0.6429111611101128
1.33	-0.650274676841352
1.34	-0.6576894956961143
1.35	-0.6651553854697857
1.36	-0.672672073967901
1.37	-0.6802392475572842
1.3800000000000001	-0.6878565496919024
1.3900000000000001	-0.695523579414047
1.4000000000000001	-0.7032398898316236
1.41	-0.7110049865723199
1.42	-0.7188183262155925
1.43	-0.7266793147034156
1.44	-0.7345873057308587
1.45	-0.7425415991176578
1.46	-0.7505414391619954
1.47	-0.7585860129778444
1.48	-0.766674448817298
1.49	-0.7748058143793862
1.5	-0.7829791151070558
1.51	-0.791193292473999
1.52	-0.7994472222631738
1.53	-0.8077397128389775
1.54	-0.8160695034151028
1.55	-0.8244352623202403
1.56	-0.8328355852638871
1.57	-0.8412689936047015
1.58	-0.849733932623815
1.59	-0.8582287698058005
1.6	-0.8667517931299915
1.61	-0.8753012093749876
1.62	-0.8838751424393706
1.6300000000000001	-0.892471631681647
1.6400000000000001	-0.9010886302826763
1.6500000000000001	-0.9097240036338863
1.6600000000000001	-0.9183755277546944
1.67	-0.9270408877427314
1.68	-0.9357176762604921
1.69	-0.9444033920622066
1.7	-0.953095438564845
1.71	-0.9617911224672084
1.72	-0.9704876524212481
1.73	-0.9791821377597911
1.74	-0.98787158728498
1.75	-0.9965529081218413
1.76	-1.0052229046414105
1.77	-1.0138782774580695
1.78	-1.0225156225056309
1.79	-1.031131430197008
1.8	-1.0397220846721411
1.81	-1.0482838631391136
1.82	-1.056812935313292
1.83	-1.0653053629594629
1.84	-1.0737570995419292
1.85	-1.0821639899875415
1.86	-1.090521770566744
1.87	-1.0988260688975713
1.8800000000000001	-1.107072404077708
1.8900000000000001	-1.1152561869495192
1.9000000000000001	-1.1233727205031219
1.9100000000000001	-1.131417200422362
1.92	-1.1393847157786565
1.93	-1.1472702498774454
1.94	-1.1550686812620814
1.95	-1.162774784879765
1.96	-1.1703832334141115
1.97	-1.177888598788756
1.98	-1.1852853538463082
1.99	-1.192567874206842
2.	-1.1997304403098572
2.0100000000000002	-1.2067672396435285
2.02	-1.2136723691649078
2.0300000000000002	-1.2204398379143935
2.04	-1.2270635698277075
2.05	-1.233537406748264
2.06	-1.2398551116425989
2.07	-1.246010372021257
2.08	-1.251996803567191
2.09	-1.2578079539735003
2.1	-1.2634373069918974
2.11	-1.2688782866930526
2.12	-1.2741242619395214
2.13	-1.279168551071676
2.14	-1.2840044268065143
2.15	-1.2886251213490716
2.16	-1.2930238317153995
2.17	-1.2971937252659778
2.18	-1.301127945447749
2.19	-1.3048196177425804
2.2	-1.30826185581952
2.21	-1.3114477678876626
2.22	-1.3143704632459925
2.23	-1.3170230590260725
2.24	-1.3193986871228804
2.25	-1.321490501308628
2.2600000000000002	-1.323291684523909
2.27	-1.3247954563398536
2.2800000000000002	-1.3259950805845808
2.29	-1.3268838731266495
2.3000000000000003	-1.3274552098076418
2.31	-1.3277025345155093
2.32	-1.327619367389774
2.33	-1.3271993131491686
2.34	-1.326436069531699
2.35	-1.3253234358366663
2.36	-1.3238553215576616
2.37	-1.32202575509501
2.38	-1.3198288925356807
2.39	-1.3172590264882043
2.4	-1.3143105949596283
2.41	-1.3109781902611972
2.42	-1.3072565679288815
2.43	-1.3031406556445972
2.44	-1.298625562143505
2.45	-1.2937065860923904
2.46	-1.2883792249238977
2.47	-1.2826391836109576
2.48	-1.2764823833655439
2.49	-1.2699049702456144
2.5	-1.2629033236538554
2.5100000000000002	-1.2554740647117721
2.52	-1.2476140644922697
2.5300000000000002	-1.239320452094075
2.54	-1.2305906225410035
2.5500000000000003	-1.2214222444891685
2.56	-1.2118132677251932
2.57	-1.2017619304385418
2.58	-1.1912667662511145
2.59	-1.180326610987461
2.6	-1.1689406091690324
2.61	-1.1571082202161949
2.62	-1.1448292243418936
2.63	-1.1321037281212147
2.64	-1.1189321697213972
2.65	-1.1053153237772646
2.66	-1.091254305897409
2.67	-1.0767505767870458
2.68	-1.0618059459738238
2.69	-1.0464225751235618
2.7	-1.03060298093343
2.71	-1.014350037590734
2.72	-0.9976669787861272
2.73	-0.9805573992708567
2.74	-0.9630252559483525
2.75	-0.9450748684912571
2.7600000000000002	-0.9267109194759009
2.77	-0.9079384540269767
2.7800000000000002	-0.8887628789661797
2.79	-0.8691899614593993
2.8000000000000003	-0.8492258271580919
2.81	-0.8288769578313456
2.82	-0.8081501884862311
2.83	-0.7870527039750106
2.84	-0.7655920350887964
2.85	-0.7437760541383327
2.86	-0.7216129700236364
2.87	-0.6991113227952509
2.88	-0.6762799777110341
2.89	-0.6531281187934004
2.9	-0.6296652418930493
2.91	-0.6059011472662993
2.92	-0.5818459316742156
2.93	-0.5575099800127425
2.94	-0.5329039564841769
2.95	-0.5080387953212843
2.96	-0.48292569107640343
2.97	-0.45757608848889464
2.98	-0.43200167194523587
2.99	-0.4062143545470107
3.	-0.38022626680298494
3.0100000000000002	-0.35404974496228736
3.02	-0.3276973190066137
3.0300000000000002	-0.30118170032013136
3.04	-0.27451576905657793
3.0500000000000003	-0.24771256122369406
3.06	-0.22078525550590272
3.0700000000000003	-0.19374715984667928
3.08	-0.16661169781271504
3.09	-0.1393923947624348
3.1	-0.11210286384196393
3.11	-0.084756791832016
3.12	-0.05736792486953899
3.13	-0.02995005406829928
3.14	-0.0025170010627622217
3.15	0.024917396500103647
3.16	0.052339299496429
3.17	0.07973488186363438
3.18	0.10709034511646166
3.19	0.13439193281607875
3.2	0.16162594496767535
3.21	0.18877875232207256
3.22	0.2158368105571719
3.23	0.24278667431528725
3.24	0.2696150110728363
3.25	0.2963086148191813
3.2600000000000002	0.3228544195219667
3.27	0.3492395123567232
3.2800000000000002	0.3754511466791646
3.29	0.4014767547191287
3.3000000000000003	0.4273039599758857
3.31	0.4529205892951134
3.3200000000000003	0.47831468460876475
3.33	0.5034745143196718
3.34	0.52838858431371
3.35	0.5530456485831331
3.36	0.5774347194456304
3.37	0.6015450773446037
3.38	0.6253662802170802
3.39	0.6488881724167335
3.4	0.6721008931804455
3.41	0.6949948846278915
3.42	0.7175608992846838
3.43	0.7397900071206668
3.44	0.7616736020960084
3.45	0.7832034082088638
3.46	0.8043714850393496
3.47	0.825170232785849
3.48	0.8455923967904917
3.49	0.8656310715519622
3.5	0.8852797042246869
3.5100000000000002	0.9045320976046035
3.52	0.9233824126026994
3.5300000000000002	0.9418251702085547
3.54	0.959855252947108
3.5500000000000003	0.9774679058328939
3.56	0.9946587368268616
3.5700000000000003	1.0114237168019335
3.58	1.027759179024263
3.59	1.0436618181580664
3.6	1.0591286888027673
3.61	1.074157203571924
3.62	1.0887451307242415
3.63	1.1028905913576645
3.64	1.116592056178278
3.65	1.1298483418563114
3.66	1.1426586069822726
3.67	1.1550223476366646
3.68	1.1669393925874068
3.69	1.1784098981294586
3.7	1.1894343425815843
3.71	1.2000135204557185
3.72	1.210148536314524
3.73	1.2198407983332562
3.74	1.229092011582187
3.75	1.237904171046054
3.7600000000000002	1.2462795543972565
3.77	1.2542207145395505
3.7800000000000002	1.26173047193919
3.79	1.2688119067604136
3.8000000000000003	1.275468350822206
3.81	1.2817033793933257
3.8200000000000003	1.2875208028423373
3.83	1.2929246581594864
3.84	1.2979192003668965
3.85	1.3025088938335982
3.86	1.3066984035115183
3.87	1.3104925861084138
3.88	1.3138964812134002
3.89	1.3169153023904774
3.9	1.3195544282550726
3.91	1.3218193935482676
3.92	1.3237158802230509
3.93	1.3252497085564843
3.94	1.3264268283011984
3.95	1.3272533098893735
3.96	1.3277353357016393
3.97	1.3278791914131094
3.98	1.3276912574280688
3.99	1.3271780004145308
4.	1.3263459649491296
4.01	1.325201765282557
4.0200000000000005	1.3237520772350364
4.03	1.3220036302308746
4.04	1.319963199480549
4.05	1.3176375983183772
4.0600000000000005	1.3150336707030832
4.07	1.3121582838881973
4.08	1.3090183212686342
4.09	1.3056206754092556
4.1	1.3019722412607082
4.11	1.298079909567311
4.12	1.2939505604712442
4.13	1.2895910573167855
4.14	1.2850082406578627
4.15	1.280208922471686
4.16	1.275199880580748
4.17	1.269987853285008
4.18	1.2645795342056647
4.19	1.2589815673414582
4.2	1.2532005423379917
4.21	1.247242989970193
4.22	1.2411153778376462
4.23	1.2348241062720768
4.24	1.2283755044560327
4.25	1.2217758267513212
4.26	1.2150312492354738
4.2700000000000005	1.2081478664443226
4.28	1.2011316883182157
4.29	1.1939886373493722
4.3	1.1867245459274474
4.3100000000000005	1.1793451538802264
4.32	1.1718561062060353
4.33	1.1642629509943434
4.34	1.1565711375307797
4.3500000000000005	1.1487860145825708
4.36	1.140912828860347
4.37	1.132956723651927
4.38	1.1249227376238262
4.39	1.1168158037857674
4.4	1.108640748613742
4.41	1.1004022913267029
4.42	1.0921050433122148
4.43	1.0837535076961058
4.44	1.0753520790512023
4.45	1.0669050432401785
4.46	1.0584165773874854
4.47	1.049890749975408
4.48	1.0413315210591114
4.49	1.0327427425957827
4.5	1.0241281588827462
4.51	1.0154914070996302
4.5200000000000005	1.0068360179496378
4.53	0.9981654163949736
4.54	0.989482922481598
4.55	0.9807917522485023
4.5600000000000005	0.9720950187167621
4.57	0.9633957329537124
4.58	0.9546968052076478
4.59	0.9460010461085436
4.6000000000000005	0.9373111679303947
4.61	0.9286297859108273
4.62	0.9199594196237748
4.63	0.9113024944010759
4.64	0.9026613427989846
4.65	0.8940382061056852
4.66	0.8854352358859745
4.67	0.8768544955594553
4.68	0.868297962008635
4.69	0.8597675272134989
4.7	0.8512649999091588
4.71	0.8427921072633964
4.72	0.8343504965709768
4.73	0.8259417369616957
4.74	0.8175673211193638
4.75	0.8092286670088964
4.76	0.8009271196088968
4.7700000000000005	0.792663952647211
4.78	0.7844403703370485
4.79	0.7762575091113324
4.8	0.7681164393531621
4.8100000000000005	0.7600181671202525
4.82	0.7519636358614176
4.83	0.7439537281232518
4.84	0.7359892672452221
4.8500000000000005	0.7280710190415602
4.86	0.7201996934683982
4.87	0.7123759462746655
4.88	0.7046003806354605
4.89	0.6968735487665834
4.9	0.6891959535190786
4.91	0.6815680499527241
4.92	0.6739902468874492
4.93	0.6664629084317958
4.94	0.6589863554875699
4.95	0.6515608672299528
4.96	0.6441866825623781
4.97	0.636864001545572
4.98	0.6295929868002369
4.99	0.6223737648828849
5.	0.6152064276344235
5.01	0.6080910335011701
5.0200000000000005	0.6010276088279681
5.03	0.5940161491232147
5.04	0.5870566202955851
5.05	0.5801489598623646
5.0600000000000005	0.5732930781292689
5.07	0.5664888593417637
5.08	0.5597361628078429
5.09	0.5530348239923546
5.1000000000000005	0.5463846555829424
5.11	0.5397854485277441
5.12	0.5332369730449796
5.13	0.5267389796046319
5.14	0.5202911998824548
5.15	0.5138933476865246
5.16	0.507545119856631
5.17	0.5012461971367901
5.18	0.4949962450212046
5.19	0.4887949145740025
5.2	0.4826418432231284
5.21	0.4765366555287198
5.22	0.4704789639264146
5.23	0.4644683694459341
5.24	0.45850446240539827
5.25	0.4525868230817778
5.26	0.4467150223579114
5.2700000000000005	0.44088862234655674
5.28	0.4351071769919007
5.29	0.4293702326489855
5.3	0.4236773286415375
5.3100000000000005	0.41802799779862276
5.32	0.4124217669706354
5.33	0.406858157525056
5.34	0.4013366858224764
5.3500000000000005	0.3958568636733388
5.36	0.3904181987758788
5.37	0.38502019513572466
5.38	0.37966235346762994
5.39	0.3743441715797962
5.4	0.3690651447412583
5.41	0.3638247660327767
5.42	0.35862252668169153
5.43	0.3534579163811994
5.44	0.34833042359448074
5.45	0.34323953584412875
5.46	0.3381847399872974
5.47	0.3331655224770136
5.48	0.32818136961005223
5.49	0.3232317677618038
5.5	0.3183162036085349
5.51	0.3134341643374341
5.5200000000000005	0.3085851378448423
5.53	0.30376861292305546
5.54	0.298984079436058
5.55	0.29423102848457944
5.5600000000000005	0.28950895256081716
5.57	0.28481734569318146
5.58	0.2801557035814206
5.59	0.27552352372243644
5.6000000000000005	0.2709203055271548
5.61	0.2663455504287384
5.62	0.26179876198247337
5.63	0.2572794459576314
5.64	0.2527871104216017
5.65	0.2483212658165824
5.66	0.2438814250291177
5.67	0.23946710345273997
5.68	0.23507781904400182
5.69	0.2307130923721421
5.7	0.2263724466626369
5.71	0.22205540783488875
5.72	0.21776150453427565
5.73	0.21349026815880007
5.74	0.20924123288055144
5.75	0.20501393566220247
5.76	0.20080791626873612
5.7700000000000005	0.19662271727461994
5.78	0.19245788406660683
5.79	0.18831296484235552
5.8	0.18418751060505423
5.8100000000000005	0.18008107515421637
5.82	0.17599321507282972
5.83	0.1719234897109948
5.84	0.1678714611662465
5.8500000000000005	0.1638366942606817
5.86	0.15981875651504782
5.87	0.15581721811993693
5.88	0.1518316519042157
5.89	0.1478616333008214
5.9	0.14390674031005318
5.91	0.1399665534604773
5.92	0.13604065576755717
5.93	0.13212863269012803
5.94	0.12823007208481832
5.95	0.12434456415852152
5.96	0.12047170141901495
5.97	0.11661107862382639
5.98	0.11276229272743066
5.99	0.10892494282687361
6.	0.10509863010589592
6.01	0.10128295777764841
6.0200000000000005	0.09747753102606403
6.03	0.09368195694597523
6.04	0.08989584448202918
6.05	0.0861188043664858
6.0600000000000005	0.08235044905595248
6.07	0.07859039266712457
6.08	0.07483825091158497
6.09	0.07109364102972827
6.1000000000000005	0.0673561817238563
6.11	0.06362549309050762
6.12	0.0599011965520597
6.13	0.0561829147876646
6.140000000000001	0.052470271663557305
6.15	0.048762892162787314
6.16	0.045060402314410636
6.17	0.04136242912219184
6.18	0.03766860049285222
6.19	0.03397854516390361
6.2	0.03029189263110971
6.21	0.026608273075604833
6.22	0.022927317290715545
6.23	0.019248656608511674
6.24	0.015571922826128097
6.25	0.01189674813188386
6.26	0.00822276503123852
6.2700000000000005	0.004549606272613577
6.28	0.0008769047731142176

==> Numdet.dat <==
-21.5	-1.463377173027723e20
-21.45	-1.2209920904237036e20
-21.4	-9.681684557000052e19
-21.35	-7.2663776683545305e19
-21.3	-5.122075205941872e19
-21.25	-3.345302608995555e19
-21.2	-1.976065706322831e19
-21.15	-1.0076818714066647e19
-21.1	-3.9905352226729027e18
-21.05	-8.740606686627246e17
-21.	1.0468015343434445e-13
-20.95	-6.384038906883052e17
-20.9	-2.128848743657966e18
-20.85	-3.9265248592703754e18
-20.8	-5.624382848403629e18
-20.75	-6.955376904739299e18
-20.7	-7.779864679276975e18
-20.65	-8.063431691002592e18
-20.6	-7.850002163369554e18
-20.55	-7.23428767572003e18
-20.5	-6.336605633469949e18
-20.45	-5.282035783593189e18
-20.4	-4.1848992826470733e18
-20.35	-3.1387233028560737e18
-20.3	-2.2112375040173366e18
-20.25	-1.4435463424116467e18
-20.2	-8.524173966307884e17
-20.15	-4.345882743263585e17
-20.1	-1.7208213258628832e17
-20.05	-3.769130760534133e16
-20.	1.0086462914893346e-13

==> Numim.dat <==
-4.	2.5263868344383116e-12
-3.95	-1.7919808960838879
-3.9	-3.2019572160108525
-3.85	-4.143073664876478
-3.8	-4.582118893438315
-3.75	-4.53613983351378
-3.7	-4.064948185687828
-3.65	-3.2606820051535945
-3.6	-2.2356999555520893
-3.55	-1.1100759974517909
-3.5	0.0001554443375981383
-3.45	0.9930559595669712
-3.4	1.7884524363081693
-3.35	2.3328173316887546
-3.3	2.601245508023271
-3.25	2.59667674377122
-3.2	2.346733402429484
-3.15	1.898706579717368
-3.1	1.313324247999809
-3.05	0.6579704621791188
-3.	2.530752820104356e-12
-2.95	-0.5992832812651943
-2.9	-1.0895315645188026
-2.8499999999999996	-1.4348298680667977
-2.8	-1.6155848935347155
-2.75	-1.6288159917871496
-2.7	-1.486973559207321
-2.65	-1.215521495588891
-2.5999999999999996	-0.8496011983833589
-2.55	-0.4301415177281822
-2.5	0.00020821259199496053
-2.45	0.4009641372297157
-2.4	0.7372013112035604
-2.3499999999999996	0.9822103945660668
-2.3	1.1192543111631252
-2.25	1.142348424677407
-2.2	1.0560732187158117
-2.15	0.8745059407321545
-2.0999999999999996	0.619421873040302
-2.05	0.31796303017895083
-2.	2.531739434570258e-12
-1.9499999999999997	-0.3045791568000109
-1.9	-0.568429534316923
-1.85	-0.768962991387481
-1.7999999999999998	-0.8900580992598772
-1.75	-0.9231587012068616
-1.6999999999999997	-0.8677069655394765
-1.65	-0.7309108009586043
-1.5999999999999996	-0.5268958930497762
-1.5499999999999998	-0.27533601920719997
-1.5	0.000310914225712331
-1.4499999999999997	0.27481122475520164
-1.4	0.5232480032857644
-1.3499999999999996	0.7230393872993066
-1.2999999999999998	0.85573689205719
-1.25	0.9084803999581217
-1.1999999999999997	0.8750159799392438
-1.15	0.7562170996967479
-1.0999999999999996	0.5600863758876088
-1.0499999999999998	0.3012511990140584
-1.	2.5317627149712316e-12
-0.9499999999999997	-0.31906542569004614
-0.8999999999999999	-0.6286638200601246
-0.8499999999999996	-0.9006419701681638
-0.7999999999999998	-1.1078361966672081
-0.75	-1.2258690633455274
-0.6999999999999997	-1.2347707602017344
-0.6499999999999999	-1.1203292310884694
-0.5999999999999996	-0.8750928706635173
-0.5499999999999998	-0.4989730073368262
-0.5	0.0005811953957016023
-0.44999999999999973	0.6088369729653332
-0.3999999999999999	1.3044382092786742
-0.34999999999999964	2.0604264155207517
-0.2999999999999998	2.845558620199501
-0.25	3.625844296437234
-0.19999999999999973	4.366214399908719
-0.1499999999999999	5.0322317495574485
-0.09999999999999964	5.591753254306657
-0.04999999999999982	6.0164604957260455
0.	6.2831853071821255
0.04999999999999982	6.374970449649179
0.10000000000000053	6.281821353514844
0.15000000000000036	6.001122190041324
0.20000000000000018	5.537707265072379
0.25	4.90359594817251
0.2999999999999998	4.117415213993149
0.35000000000000053	3.203547662436327
0.40000000000000036	2.1910540422996525
0.4500000000000002	1.1124274470873945
0.5	0.002241280143969156
0.5499999999999998	-1.1042452255442743
0.6000000000000005	-2.1724615609087965
0.6500000000000004	-3.1698224290247845
0.7000000000000002	-4.066894683910805
0.75	-4.83839182596321
0.8000000000000007	-5.463963144268616
0.8500000000000005	-5.928755408397178
0.9000000000000004	-6.223736092424228
0.9500000000000002	-6.345777933696694
1.	-6.2975147150427615
1.0500000000000007	-6.0869871113530865
1.1000000000000005	-5.727104944893447
1.1500000000000004	-5.2349580263333335
1.2000000000000002	-4.63101179327138
1.25	-3.9382261603554904
1.3000000000000007	-3.1811364158837137
1.3500000000000005	-2.3849337654071454
1.4000000000000004	-1.5745804223985487
1.4500000000000002	-0.77399021681283
1.5	-0.005300804648533323
1.5500000000000007	0.7117419965614749
1.6000000000000005	1.3602731588959167
1.6500000000000004	1.9266621301686488
1.7000000000000002	2.400728577977701
1.75	2.775822999528097
1.8000000000000007	3.0487799096247583
1.8500000000000005	3.2197554952553715
1.9000000000000004	3.2919649691966275
1.9500000000000002	3.2713373082930897
2.	3.1661066084309692
2.0500000000000007	2.9863599508318384
2.1000000000000005	2.7435615103720004
2.1500000000000004	2.450071731711142
2.2	2.118678860385517
2.25	1.7621580660211351
2.3000000000000007	1.3928709641671206
2.3500000000000005	1.0224156647340603
2.4000000000000004	0.6613346778136365
2.45	0.31888521235545786
2.5	0.0028737177769447
2.5500000000000007	-0.28044596460429067
2.6000000000000005	-0.5264136798495506
2.6500000000000004	-0.7319479809111814
2.7	-0.895481311863072
2.75	-1.0168526891684617
2.8000000000000007	-1.0971659470792394
2.8500000000000005	-1.1386219693661954
2.9000000000000004	-1.1443333394329256
2.95	-1.118129542351346
3.	-1.0643602911214087
3.0500000000000007	-0.9877037761970863
3.1000000000000005	-0.8929857051695475
3.1500000000000004	-0.7850139616202467
3.2	-0.6684326196147139
3.25	-0.5475979502704938
3.3000000000000007	-0.4264779911523538
3.3500000000000005	-0.3085762534274919
3.4000000000000004	-0.1968792442600767
3.45	-0.09382670407054661
3.5	-0.0013028140441624916
3.5500000000000007	0.07935387421093246
3.6000000000000005	0.14732439682153048
3.6500000000000004	0.2022700584802825
3.7	0.24428276797429094
3.75	0.27382794275789774
3.8000000000000007	0.2916827799061078
3.8500000000000005	0.29887249162196233
3.9000000000000004	0.29660684009541005
3.95	0.28621899681669405
4.	0.26910841259136603

==> Numlogre.dat <==
-22.	15.730155447905533
-21.8	46.83582545988774
-21.6	46.6944859292075
-21.4	46.069534467439944
-21.2	44.961618232828606
-21.	10.307091708430018
-20.8	43.705036515105945
-20.6	43.5572272711972
-20.4	42.92819610119319
-20.2	41.818246318907164
-20.	8.07848797160002
-19.8	40.56270026061263
-19.6	40.417564088994375
-19.4	39.792437882349645
-19.2	38.68750405826884
-19.	5.82945072877609
-18.8	37.44493356379846
-18.6	37.30759838572851
-18.4	36.69106143830606
-18.2	35.5954505148065
-18.	1.7663659976090313
-17.8	34.373540648926365
-17.6	34.24746293138969
-17.4	33.64275477480804
-17.2	32.559512915480994
-17.	-1.661313824400829
-16.8	31.36385018132439
-16.6	31.251599654961222
-16.4	30.661156609242692
-16.2	29.592596133587588
-16.	-4.3263133805746055
-15.8	28.42746419626852
-15.6	28.331025279153636
-15.399999999999999	27.75673437897618
-15.2	26.704650031310155
-15.	-6.185644388273495
-14.8	25.573380643961965
-14.6	25.494299650607896
-14.399999999999999	24.937633717496638
-14.2	23.903429601368956
-14.	-10.114102122695732
-13.799999999999999	22.808644703960745
-13.6	22.74814989051129
-13.4	22.210289327948654
-13.2	21.195103719913966
-13.	-12.669037302611398
-12.799999999999999	20.13897734555167
-12.6	20.09811682053023
-12.399999999999999	19.58009226621658
-12.2	18.58494481903161
-12.	-15.547282876477722
-11.799999999999999	17.56950961133621
-11.6	17.549309609998016
-11.399999999999999	17.052162757984306
-11.2	16.07811724969164
-11.	-16.828587581015555
-10.799999999999999	15.105593383863967
-10.6	15.107223404699344
-10.399999999999999	14.632172043150039
-10.2	13.680501037213016
-10.	-20.592247089923738
-9.799999999999999	12.753623919900143
-9.6	12.778559863151028
-9.399999999999999	12.327160845967494
-9.2	11.399508914277257
-9.	-22.975754798667438
-8.799999999999999	10.521858828571112
-8.6	10.57205103457582
-8.399999999999999	10.14637181083636
-8.2	9.244931774795763
-8.	-25.448659073304096
-7.799999999999999	8.421306280522638
-7.6	8.499379071141128
-7.399999999999999	8.102208740413044
-7.199999999999999	7.229946517351522
-7.	-27.48071121976202
-6.799999999999999	6.466862128101049
-6.6	6.576396841029075
-6.399999999999999	6.211555513716737
-6.199999999999999	5.37255011817887
-6.	-26.779883480987312
-5.800000000000001	4.67903493227867
-5.599999999999998	4.825035070349105
-5.399999999999999	4.4978950819870205
-5.199999999999999	3.6979252860435428
-5.	-26.714143480507655
-4.800000000000001	3.0869355877726132
-4.599999999999998	3.2766863801813324
-4.399999999999999	2.9951578357008684
-4.199999999999999	2.242837926334474
-4.	-26.704158582996374
-3.8000000000000007	1.734107771265887
-3.599999999999998	1.9789746824044447
-3.3999999999999986	1.7556290110835902
-3.1999999999999993	1.0649348942760937
-3.	-26.702454595490874
-2.799999999999997	0.691672847228197
-2.599999999999998	1.011585223747509
-2.3999999999999986	0.8692003672553884
-2.1999999999999993	0.2664171635814144
-2.	-26.702079470455168
-1.7999999999999972	0.0955721392975556
-1.5999999999999979	0.5341156883651339
-1.3999999999999986	0.5260944871416958
-1.1999999999999993	0.07827889842988198
-1.	-26.702083699716066
-0.7999999999999972	0.3144888355069347
-0.5999999999999979	1.0414882586994583
-0.3999999999999986	1.439692416059781
-0.1999999999999993	1.6857710716756533
0.	1.8378770664097497
0.20000000000000284	1.9234369380514171
0.40000000000000213	1.9579986969681356
0.6000000000000014	1.9514353873917736
0.8000000000000007	1.9105180523274738
1.	1.8401553349518105
1.2000000000000028	1.7440575666250704
1.4000000000000021	1.6251219672015276
1.6000000000000014	1.4856703303250016
1.8000000000000007	1.327603125973288
2.	1.1525035389143552
2.200000000000003	0.9617101129662482
2.400000000000002	0.756368937110989
2.6000000000000014	0.5374720585471356
2.8000000000000007	0.30588636017278353
3.	0.062375671132239296
3.200000000000003	-0.19238203253693764
3.400000000000002	-0.45778105344383124
3.6000000000000014	-0.7332770973936866
3.8000000000000007	-1.0183784014476067
4.	-1.312638370144168

==> Numre.dat <==
-4.	3.039755946954159e-14
-3.95	-0.2838439645004195
-3.9	-1.0404247761261782
-3.85	-2.111074155661865
-3.8	-3.329209121848119
-3.75	-4.536285925236446
-3.7	-5.595124720798901
-3.65	-6.399742557360614
-3.6	-6.881243422386816
-3.55	-7.009713056449071
-3.5	-6.792420610778861
-3.45	-6.268914429307648
-3.4	-5.503799670080847
-3.35	-4.578094574683283
-3.3	-3.580081826650099
-3.25	-2.596510707671869
-3.2	-1.7048793237954658
-3.15	-0.9673523602294013
-3.1	-0.4266686754012778
-3.05	-0.10418447555432768
-3.	2.5233287681558636e-14
-2.95	-0.09494577479519799
-2.9	-0.35406987101436355
-2.8499999999999996	-0.7311772213444363
-2.8	-1.1739285145695255
-2.75	-1.6290080296700973
-2.7	-2.0469120220321457
-2.65	-2.3859842618453615
-2.5999999999999996	-2.615423584712811
-2.55	-2.717099535809978
-2.5	-2.686126117670274
-2.45	-2.5302508874440353
-2.4	-2.268209286361966
-2.3499999999999996	-1.9272661651737133
-2.3	-1.5402142414933904
-2.25	-1.142121198110806
-2.2	-0.7671139588627215
-2.15	-0.44546288912537924
-2.0999999999999996	-0.2011842839387712
-2.05	-0.05032159198706665
-2.	2.119918823817457e-14
-1.9499999999999997	-0.04828097493515619
-1.9	-0.18477848714841147
-1.85	-0.3919415617192618
-1.7999999999999998	-0.6468621862588755
-1.75	-0.9234359394132334
-1.6999999999999997	-1.194686256414118
-1.65	-1.4350620634805458
-1.5999999999999996	-1.6225315303094463
-1.5499999999999998	-1.7403199141362342
-1.5	-1.7781741946228067
-1.4499999999999997	-1.733078263202441
-1.4	-1.6093864735668044
-1.3499999999999996	-1.418387074992629
-1.2999999999999998	-1.177347407132556
-1.25	-0.9081271645940034
-1.1999999999999997	-0.6354725701342903
-1.15	-0.38512163560995205
-1.0999999999999996	-0.18185826065637203
-1.0499999999999998	-0.04765083362737222
-1.	1.665247800763936e-14
-0.9499999999999997	-0.05060162295858276
-0.8999999999999999	-0.20440635744613056
-0.8499999999999996	-0.4591286362162409
-0.7999999999999998	-0.805227288262511
-0.75	-1.2263495204339407
-0.6999999999999997	-1.700201489143801
-0.6499999999999999	-2.1997838140628625
-0.5999999999999996	-2.6949104468663783
-0.5499999999999998	-3.153915222535175
-0.5	-3.5454426893805224
-0.44999999999999973	-3.8402185234612114
-0.3999999999999999	-4.012699682154483
-0.34999999999999964	-4.042514798843241
-0.2999999999999998	-3.915620248071374
-0.25	-3.625115698518346
-0.19999999999999973	-3.171683578817643
-0.1499999999999999	-2.563638426903126
-0.09999999999999964	-1.81659333093989
-0.04999999999999982	-0.95277045584045
0.	1.2079067181024325e-14
0.04999999999999982	1.009533940029802
0.10000000000000053	2.0407317567760526
0.15000000000000036	3.057125850630516
0.20000000000000018	4.02246003389451
0.25	4.902225449619689
0.2999999999999998	5.66508316121592
0.35000000000000053	6.284112230457177
0.40000000000000036	6.737833259060611
0.4500000000000002	7.010970302509919
0.5	7.09492801757057
0.5499999999999998	6.9879751255333025
0.6000000000000005	6.695139053325779
0.6500000000000004	6.2278293214968095
0.7000000000000002	5.603218350085111
0.75	4.843417438183378
0.8000000000000007	3.974492457944484
0.8500000000000005	3.0253681388350233
0.9000000000000004	2.026671681761251
0.9500000000000002	1.0095659325409012
1.	0.004619660981270329
1.0500000000000007	-0.9592420785798859
1.1000000000000005	-1.855670637282132
1.1500000000000004	-2.6616798982743144
1.2000000000000002	-3.3582642149233743
1.25	-3.930834850808309
1.3000000000000007	-4.369469863228371
1.3500000000000005	-4.668980207554183
1.4000000000000004	-4.8288019558831685
1.4500000000000002	-4.852730675185164
1.5	-4.748519016632205
1.5500000000000007	-4.5273623145238435
1.6000000000000005	-4.203299430655634
1.6500000000000004	-3.7925572197100275
1.7000000000000002	-3.312866899533563
1.75	-2.782779399726345
1.8000000000000007	-2.2210045825366995
1.8500000000000005	-1.6457962582041588
1.9000000000000004	-1.0744013457592432
1.9500000000000002	-0.5225875595904307
2.	-0.004259828918757319
2.0500000000000007	0.46882853199325614
2.1000000000000005	0.8872679217828481
2.1500000000000004	1.2440895752368715
2.2	1.5347727897022225
2.25	1.7571701454042659
2.3000000000000007	1.9113608549800498
2.3500000000000005	1.999444022316446
2.4000000000000004	2.025284631691804
2.45	1.994225545779206
2.5	1.9127787069744993
2.5500000000000007	1.7883081696589853
2.6000000000000005	1.6287166132445714
2.6500000000000004	1.442145677658679
2.7	1.2366989092165257
2.75	1.0201943910158093
2.8000000000000007	0.7999523404918671
2.8500000000000005	0.5826211640190777
2.9000000000000004	0.374043732467994
2.95	0.17916404026963603
3.	0.0019729802805361204
3.0500000000000007	-0.1545092578621341
3.1000000000000005	-0.2882176545482255
3.1500000000000004	-0.3979979377560052
3.2	-0.48353803392330774
3.25	-0.5452804404584838
3.3000000000000007	-0.5843206394721415
3.3500000000000005	-0.602296551980368
3.4000000000000004	-0.6012737474552228
3.45	-0.5836307056476983
3.5	-0.5519479079034197
3.5500000000000007	-0.5089039454674792
3.6000000000000005	-0.45718120292840597
3.6500000000000004	-0.3993830340027083
3.7	-0.33796371915178475
3.75	-0.275171901148743
3.8000000000000007	-0.21300765269231395
3.8500000000000005	-0.15319285232045804
3.9000000000000004	-0.09715413990522223
3.95	-0.046017395720047816
4.	-0.0006124387383399102

==> Realvert.dat <==
0.	0.3676485976880572
0.01	0.36764879250065513
0.02	0.3676489018204105
0.03	0.3676489314103198
0.04	0.36764889065992606
0.05	0.3676487925937693
0.06	0.36764865388313567
0.07	0.3676484948611042
0.08	0.36764833954090625
0.09	0.3676482156376017
0.1	0.36764815459308553
0.11	0.3676481916044457
0.12	0.3676483656556751
0.13	0.36764871955276923
0.14	0.3676492999622199
0.15	0.36765015745292706
0.16	0.36765134654155895
0.17	0.36765292574137287
0.18	0.3676549576145353
0.19	0.36765750882796316
0.2	0.36766065021271654
0.21	0.36766445682697607
0.22	0.36766900802263675
0.23	0.3676743875155522
0.24	0.36768068345946764
0.25	0.36768798852367734
0.26	0.3676963999744509
0.27	0.3677060197602565
0.28	0.36771695460084186
0.29	0.36772931608019294
0.3	0.36774322074344157
0.31	0.3677587901977425
0.32	0.3677761512171846
0.33	0.367795435851777
0.34	0.3678167815405564
0.35000000000000003	0.3678403312288748
0.36	0.36786623348990444
0.37	0.3678946426504333
0.38	0.367925718920972
0.39	0.36795962853025715
0.4	0.3679965438641855
0.41000000000000003	0.3680366436092357
0.42	0.36808011290043235
0.43	0.3681271434739117
0.44	0.36817793382413416
0.45	0.3682326893658034
0.46	0.36829162260054565
0.47000000000000003	0.3683549532883999
0.48	0.36842290862417204
0.49	0.3684957234187086
0.5	0.3685736402851406
0.51	0.3686569098301374
0.52	0.36874579085023784
0.53	0.3688405505332906
0.54	0.36894146466505584
0.55	0.3690488178410148
0.56	0.36916290368341664
0.5700000000000001	0.3692840250636229
0.58	0.3694124943297607
0.59	0.3695486335397501
0.6	0.3696927746996983
0.61	0.3698452600077213
0.62	0.3700064421032042
0.63	0.3701766843215114
0.64	0.37035636095417895
0.65	0.37054585751458247
0.66	0.3707455710091065
0.67	0.37095591021378727
0.68	0.37117729595646026
0.6900000000000001	0.37141016140436106
0.7000000000000001	0.3716549523571973
0.71	0.3719121275456407
0.72	0.37218215893521883
0.73	0.37246553203556687
0.74	0.3727627462149846
0.75	0.3730743150202481
0.76	0.3734007665016005
0.77	0.37374264354285763
0.78	0.3741005041965286
0.79	0.3744749220238668
0.8	0.3748664864397335
0.81	0.37527580306215125
0.8200000000000001	0.3757034940664257
0.8300000000000001	0.376150198543679
0.84	0.3766165728636376
0.85	0.37710329104149304
0.86	0.3776110451086703
0.87	0.37814054548726195
0.88	0.37869252136793646
0.89	0.3792677210910702
0.9	0.3798669125308469
0.91	0.3804908834820517
0.92	0.3811404420492666
0.93	0.38181641703815405
0.9400000000000001	0.38251965834848867
0.9500000000000001	0.3832510373685977
0.96	0.3840114473708083
0.97	0.38480180390752755
0.98	0.3856230452075166
0.99	0.38647613257191266
1.	0.387362050769525
1.01	0.38828180843091653
1.02	0.38923643844073924
1.03	0.3902269983277603
1.04	0.3912545706520184
1.05	0.3923202633884959
1.06	0.39342521030665023
1.07	0.3945705713451629
1.08	0.39575753298119065
1.09	0.39698730859339354
1.1	0.39826113881796815
1.11	0.39958029189690786
1.12	0.4009460640176401
1.1300000000000001	0.4023597796431986
1.1400000000000001	0.4038227918320084
1.1500000000000001	0.405336482546384
1.16	0.4069022629487385
1.17	0.4085215736845221
1.18	0.4101958851508492
1.19	0.41192669774972346
1.2	0.41371554212476863
1.21	0.41556397938029394
1.22	0.417473601281529
1.23	0.41944603043478734
1.24	0.4214829204463089
1.25	0.4235859560584748
1.26	0.4257568532620722
1.27	0.42799735938322697
1.28	0.4303092531436119
1.29	0.43269434469246854
1.3	0.43515447560898757
1.31	0.4376915188735244
1.32	0.4403073788061081
1.33	0.4430039909706709
1.34	0.4457833220433847
1.35	0.4486473696434733
1.36	0.45159816212483644
1.37	0.45463775832677344
1.3800000000000001	0.4577682472821182
1.3900000000000001	0.46099174788101493
1.4000000000000001	0.4643104084885872
1.41	0.4677264065147092
1.42	0.4712419479340861
1.43	0.47485926675481166
1.44	0.4785806244335944
1.45	0.4824083092358083
1.46	0.48634463553851337
1.47	0.49039194307462014
1.48	0.49455259611633545
1.49	0.49882898259606134
1.5	0.5032235131629001
1.51	0.5077386201729502
1.52	0.5123767566115995
1.53	0.5171403949460021
1.54	0.5220320259060082
1.55	0.5270541571918038
1.56	0.532209312106562
1.57	0.5375000281124641
1.58	0.5429288553084728
1.59	0.5484983548283007
1.6	0.5542110971570817
1.61	0.5600696603653048
1.62	0.5660766282586427
1.6300000000000001	0.5722345884423776
1.6400000000000001	0.5785461302992451
1.6500000000000001	0.5850138428795316
1.6600000000000001	0.5916403127024473
1.67	0.5984281214678157
1.68	0.6053798436773071
1.69	0.6124980441644929
1.7	0.6197852755331543
1.71	0.6272440755034596
1.72	0.6348769641656278
1.73	0.6426864411410106
1.74	0.6506749826505493
1.75	0.6588450384908006
1.76	0.6671990289178552
1.77	0.6757393414396803
1.78	0.6844683275175735
1.79	0.6933882991776198
1.8	0.7025015255332849
1.81	0.7118102292203773
1.82	0.7213165827459704
1.83	0.7310227047529583
1.84	0.7409306562022644
1.85	0.7510424364748605
1.86	0.7613599793960565
1.87	0.7718851491847651
1.8800000000000001	0.7826197363306397
1.8900000000000001	0.7935654534023134
1.9000000000000001	0.8047239307902135
1.9100000000000001	0.8160967123876149
1.92	0.8276852512140166
1.93	0.8394909049850364
1.94	0.8515149316334065
1.95	0.8637584847859143
1.96	0.8762226092013483
1.97	0.8889082361748827
1.98	0.9018161789145582
1.99	0.9149471278958056
2.	0.9283016462002721
2.0100000000000002	0.9418801648454214
2.02	0.9556829781117627
2.0300000000000002	0.9697102388747167
2.04	0.9839619539484845
2.05	0.9984379794495034
2.06	1.0131380161873609
2.07	1.0280616050912523
2.08	1.0432081226803476
2.09	1.0585767765866425
2.1	1.0741666011391102
2.11	1.089976453018156
2.12	1.1060050069896148
2.13	1.12225075172768
2.14	1.1387119857363748
2.15	1.155386813379264
2.16	1.1722731410273564
2.17	1.1893686733351232
2.18	1.20667090965484
2.19	1.2241771405993866
2.2	1.241884444763831
2.21	1.2597896856160984
2.22	1.2778895085670794
2.23	1.2961803382305344
2.24	1.3146583758831365
2.25	1.3333195971349163
2.2600000000000002	1.3521597498203584
2.27	1.3711743521202648
2.2800000000000002	1.3903586909243661
2.29	1.409707820444563
2.3000000000000003	1.4292165610884358
2.31	1.448879498602562
2.32	1.4686909834947621
2.33	1.4886451307443578
2.34	1.508735819809043
2.35	1.5289566949367777
2.36	1.5493011657906597
2.37	1.5697624083944397
2.38	1.590333366405861
2.39	1.611006752724613
2.4	1.631775051441181
2.41	1.6526305201324545
2.42	1.6735651925092359
2.43	1.6945708814205813
2.44	1.7156391822188997
2.45	1.7367614764894996
2.46	1.7579289361474195
2.47	1.7791325279037877
2.48	1.8003630181033161
2.49	1.8216109779337515
2.5	1.8428667890074488
2.5100000000000002	1.8641206493144644
2.52	1.8853625795458098
2.5300000000000002	1.9065824297847254
2.54	1.927769886563067
2.5500000000000003	1.9489144802790825
2.56	1.970005592971984
2.57	1.9910324664480539
2.58	2.011984210752016
2.59	2.032849812976681
2.6	2.0536181464030347
2.61	2.07427797996204
2.62	2.0948179880086415
2.63	2.1152267603976758
2.64	2.1354928128504405
2.65	2.1556045976000107
2.66	2.175550514302488
2.67	2.195318921200636
2.68	2.214898146525598
2.69	2.234276500121572
2.7	2.253442285277704
2.71	2.2723838107506933
2.72	2.291089402960849
2.73	2.3095474183439597
2.74	2.3277462558403976
2.75	2.3456743695024915
2.7600000000000002	2.3633202812006777
2.77	2.3806725934083257
2.7800000000000002	2.397720002044759
2.79	2.4144513093555022
2.8000000000000003	2.4308554368085034
2.81	2.4469214379846695
2.82	2.4626385114407676
2.83	2.4779960135225996
2.84	2.492983471106089
2.85	2.5075905942438177
2.86	2.5218072886944864
2.87	2.535623668312713
2.88	2.5490300672766693
2.89	2.5620170521311176
2.9	2.5745754336234987
2.91	2.586696278311035
2.92	2.598370919916899
2.93	2.6095909704140916
2.94	2.620348330815605
2.95	2.630635201650369
2.96	2.640444093104494
2.97	2.649767834808261
2.98	2.6585995852494517
2.99	2.666932840794758
3.	2.6747614443011587
3.0100000000000002	2.6820795933003194
3.02	2.6888818477396024
3.0300000000000002	2.695163137264118
3.04	2.7009187680252786
3.0500000000000003	2.706144429001948
3.06	2.710836197821539
3.0700000000000003	2.714990546069024
3.08	2.7186043440732655
3.09	2.7216748651606912
3.1	2.72419978936774
3.11	2.726177206604331
3.12	2.7276056192620106
3.13	2.728483944261262
3.14	2.728811514533872
3.15	2.728588079937201
3.16	2.727813807598537
3.17	2.7264892816888175
3.18	2.724615502626099
3.19	2.7221938857105283
3.2	2.7192262591935767
3.21	2.7157148617854405
3.22	2.7116623396058483
3.23	2.7070717425844983
3.24	2.701946520318401
3.25	2.6962905173948206
3.2600000000000002	2.6901079681891495
3.27	2.683403491148438
3.2800000000000002	2.676182082572237
3.29	2.6684491099031926
3.3000000000000003	2.6602103045411964
3.31	2.651471754195273
3.3200000000000003	2.6422398947888697
3.33	2.6325215019344013
3.34	2.6223236819943283
3.35	2.6116538627461603
3.36	2.600519783670085
3.37	2.5889294858780043
3.38	2.57689130170379
3.39	2.5644138439748305
3.4	2.551505994985592
3.41	2.538176895194209
3.42	2.524435931663649
3.43	2.510292726269243
3.44	2.495757123694544
3.45	2.4808391792378695
3.46	2.465549146451966
3.47	2.4498974646392044
3.48	2.4338947462249974
3.49	2.4175517640319213
3.5	2.4008794384770455
3.5100000000000002	2.3838888247147914
3.52	2.3665910997476383
3.5300000000000002	2.3489975495265334
3.54	2.3311195560627596
3.5500000000000003	2.3129685845726184
3.56	2.294556170676023
3.5700000000000003	2.2758939076695
3.58	2.2569934338938493
3.59	2.237866420216057
3.6	2.218524557644646
3.61	2.1989795450969454
3.62	2.1792430773363165
3.63	2.159326833096599
3.64	2.13924246341039
3.65	2.119001580157232
3.66	2.098615744846779
3.67	2.07809645765157
3.68	2.0574551467030497
3.69	2.0367031576638466
3.7	2.0158517435883674
3.71	1.994912055083201
3.72	1.973895130777674
3.73	1.9528118881144259
3.74	1.9316731144687351
3.75	1.9104894586047456
3.7600000000000002	1.8892714224756777
3.77	1.8680293533744956
3.7800000000000002	1.8467734364404842
3.79	1.8255136875264901
3.8000000000000003	1.8042599464307116
3.81	1.7830218704961458
3.8200000000000003	1.7618089285799456
3.83	1.7406303953942646
3.84	1.7194953462193285
3.85	1.6984126519887028
3.86	1.6773909747461002
3.87	1.6564387634722775
3.88	1.6355642502799244
3.89	1.6147754469737403
3.9	1.5940801419723594
3.91	1.5734858975880133
3.92	1.5530000476594394
3.93	1.5326296955327448
3.94	1.5123817123846146
3.95	1.4922627358816116
3.96	1.4722791691689467
3.97	1.4524371801814822
3.98	1.432742701269574
3.99	1.4132014291316801
4.	1.3938188250455326
4.01	1.374600115389231
4.0200000000000005	1.3555502924433265
4.03	1.3366741154647146
4.04	1.3179761120229374
4.05	1.2994605795891867
4.0600000000000005	1.2811315873682632
4.07	1.2629929783634646
4.08	1.2450483716643197
4.09	1.227301164946904
4.1	1.2097545371765575
4.11	1.192411451502558
4.12	1.1752746583344824
4.13	1.1583466985898248
4.14	1.1416299071025533
4.15	1.1251264161823906
4.16	1.1088381593144099
4.17	1.092766874988997
4.18	1.0769141106519913
4.19	1.0612812267651761
4.2	1.0458694009672678
4.21	1.0306796323258562
4.22	1.0157127456707764
4.23	1.0009693959996755
4.24	0.9864500729467162
4.25	0.9721551053055317
4.26	0.9580846655978118
4.2700000000000005	0.9442387746791243
4.28	0.9306173063737951
4.29	0.9172199921309155
4.3	0.9040464256938804
4.3100000000000005	0.8910960677759929
4.32	0.8783682507350533
4.33	0.8658621832400606
4.34	0.8535769549234681
4.3500000000000005	0.8415115410126593
4.36	0.829664806934683
4.37	0.8180355128884467
4.38	0.8066223183789696
4.39	0.7954237867085128
4.4	0.7844383894196691
4.41	0.7736645106858516
4.42	0.7631004516448172
4.43	0.7527444346711754
4.44	0.7425946075841143
4.45	0.7326490477868042
4.46	0.7229057663342618
4.47	0.7133627119266301
4.48	0.7040177748251754
4.49	0.694868790688519
4.5	0.6859135443267881
4.51	0.6771497733717591
4.5200000000000005	0.668575171861139
4.53	0.660187393735472
4.54	0.6519840562462852
4.55	0.6439627432743824
4.5600000000000005	0.6361210085573068
4.57	0.6284563788252698
4.58	0.6209663568449755
4.59	0.613648424370957
4.6000000000000005	0.6065000450042538
4.61	0.5995186669583649
4.62	0.5927017257326048
4.63	0.5860466466931428
4.64	0.5795508475621073
4.65	0.5732117408153372
4.66	0.5670267359894078
4.67	0.5609932418987558
4.68	0.555108668763775
4.69	0.5493704302509168
4.7	0.5437759454258593
4.71	0.5383226406209889
4.72	0.533007951218413
4.73	0.5278293233499125
4.74	0.5227842155152151
4.75	0.5178701001201118
4.76	0.5130844649359416
4.7700000000000005	0.5084248144820572
4.78	0.5038886713329257
4.79	0.4994735773515184
4.8	0.4951770948507749
4.8100000000000005	0.4909968076848385
4.82	0.48693032227188054
4.83	0.4829752685503081
4.84	0.4791293008701765
4.8500000000000005	0.4753900988216354
4.86	0.47175536800226414
4.87	0.4682228407251331
4.88	0.46479027666943773
4.89	0.46145546347556077
4.9	0.45821621728640033
4.91	0.4550703832367896
4.92	0.45201583589283967
4.93	0.4490504796429984
4.94	0.4461722490426272
4.95	0.44337910911385964
4.96	0.44066905560249015
4.97	0.43804011519362257
4.98	0.435490345687772
4.99	0.4330178361391035
5.	0.43062070695744514
5.01	0.4282971099756887
5.0200000000000005	0.4260452284841692
5.03	0.4238632772335763
5.04	0.4217495024079035
5.05	0.41970218156893696
5.0600000000000005	0.4177196235737152
5.07	0.4158001684664037
5.08	0.41394218734591814
5.09	0.4121440822106889
5.1000000000000005	0.41040428578183435
5.11	0.40872126130603204
5.12	0.4070935023393075
5.13	0.4055195325129494
5.14	0.4039979052826962
5.15	0.4025272036623209
5.16	0.4011060399426977
5.17	0.3997330553973965
5.18	0.3984069199758175
5.19	0.39712633198484654
5.2	0.3958900177599545
5.21	0.394696731326674
5.22	0.3935452540532875
5.23	0.39243439429559807
5.24	0.39136298703456257
5.25	0.3903298935075627
5.26	0.3893340008340599
5.2700000000000005	0.38837422163632174
5.28	0.3874494936559206
5.29	0.38655877936661764
5.3	0.38570106558427825
5.3100000000000005	0.3848753630743805
5.32	0.3840807061576908
5.33	0.383316152314623
5.34	0.38258078178879973
5.3500000000000005	0.38187369719028635
5.36	0.38119402309894457
5.37	0.38054090566834087
5.38	0.3799135122306204
5.39	0.37931103090271073
5.4	0.3787326701942273
5.41	0.3781776586174253
5.42	0.3776452442994901
5.43	0.3771346945974916
5.44	0.3766452957162663
5.45	0.37617635232948426
5.46	0.375727187204153
5.47	0.3752971408287717
5.48	0.3748855710453582
5.49	0.3744918526855185
5.5	0.37411537721076854
5.51	0.37375555235723396
5.5200000000000005	0.37341180178490935
5.53	0.37308356473158744
5.54	0.3727702956716065
5.55	0.37247146397949454
5.5600000000000005	0.37218655359864594
5.57	0.37191506271508645
5.58	0.3716565034364323
5.59	0.3714104014760852
5.6000000000000005	0.37117629584274964
5.61	0.3709537385352994
5.62	0.37074229424304317
5.63	0.37054154005142986
5.64	0.3703510651532129
5.65	0.37017047056508917
5.66	0.3699993688498301
5.67	0.3698373838439196
5.68	0.3696841503906791
5.69	0.3695393140788886
5.7	0.3694025309869036
5.71	0.36927346743222217
5.72	0.36915179972651485
5.73	0.3690372139360784
5.74	0.36892940564768867
5.75	0.3688280797398191
5.76	0.3687329501592012
5.7700000000000005	0.3686437397026848
5.78	0.3685601798043462
5.79	0.3684820103278346
5.8	0.3684089793638732
5.8100000000000005	0.3683408430329041
5.82	0.3682773652928099
5.83	0.36821831775166625
5.84	0.3681634794854829
5.8500000000000005	0.3681126368608702
5.86	0.3680655833625931
5.87	0.36802211942594415
5.88	0.3679820522738953
5.89	0.36794519575896995
5.9	0.36791137020977416
5.91	0.3678804022821488
5.92	0.36785212481487334
5.93	0.3678263766898666
5.94	0.36780300269684973
5.95	0.367781853402396
5.96	0.36776278502332477
5.97	0.36774565930438635
5.98	0.36773034340018235
5.99	0.3677167097612791
6.	0.36770463602444825
6.01	0.3676940049070094
6.0200000000000005	0.3676847041051962
6.03	0.367676626196522
6.04	0.3676696685460953
6.05	0.3676637332168283
6.0600000000000005	0.3676587268835087
6.07	0.36765456075068503
6.08	0.3676511504743208
6.09	0.3676484160871929
6.1000000000000005	0.36764628192797905
6.11	0.367644676574006
6.12	0.3676435327776268
6.13	0.3676427874061807
6.140000000000001	0.3676423813855259
6.15	0.3676422596470843
6.16	0.3676423710784028
6.17	0.367642668477178
6.18	0.3676431085087307
6.19	0.36764365166691454
6.2	0.36764426223841123
6.21	0.3676449082704267
6.22	0.36764556154173983
6.23	0.3676461975371099
6.24	0.36764679542501066
6.25	0.36764733803868926
6.26	0.3676478118605444
6.2700000000000005	0.3676482070097891
6.28	0.36764851723343156

==> Thdet.dat <==
-21.9	3.396563636044712e20
-21.83	1.0084389554803586e21
-21.759999999999998	2.2853074025532346e21
-21.689999999999998	6.019323780374793e21
-21.619999999999997	-2.615095455787653e22
-21.549999999999997	-3.8095048924473747e21
-21.479999999999997	-1.7077831547102657e21
-21.41	-8.772286087084176e20
-21.34	-4.4957174261222664e20
-21.27	-2.1502884774671476e20
-21.2	-8.953238164548608e19
-21.13	-2.846680678190039e19
-21.06	-4.5016459732580987e18
-20.99	-9.124181465968635e16
-20.919999999999998	-4.175949817472593e18
-20.849999999999998	-1.0262388148546613e19
-20.779999999999998	-1.5042547883445862e19
-20.709999999999997	-1.730785649992731e19
-20.639999999999997	-1.709698985120028e19
-20.57	-1.5061168658494712e19
-20.5	-1.203031414637478e19
-20.43	-8.752249730303799e18
-20.36	-5.768040668723549e18
-20.29	-3.3833996674021514e18
-20.22	-1.6986829265916593e18
-20.15	-6.665876289876393e17
-20.08	-1.551213291774923e17
-20.009999999999998	-1.9235433788371135e15

==> Thim.dat <==
-4.	-6.1053473605174535e-15
-3.93	-2.4286631317155782
-3.86	-4.028676048222583
-3.79	-4.64897848182649
-3.7199999999999998	-4.334604994174905
-3.65	-3.2871897049911976
-3.58	-1.8052121830426509
-3.51	-0.21733431943531833
-3.44	1.1788825997055552
-3.37	2.1634806003880853
-3.3	2.620371423334153
-3.23	2.5421003474959245
-3.16	2.0155658512851273
-3.09	1.1938942614691699
-3.02	0.2611467914452959
-2.95	-0.6032831709400546
-2.88	-1.2546689513257507
-2.8099999999999996	-1.6031804460487917
-2.7399999999999998	-1.622336949859204
-2.67	-1.3458434329499516
-2.5999999999999996	-0.85481141448122
-2.53	-0.25864009255698284
-2.46	0.3265753832663603
-2.3899999999999997	0.7983303266399883
-2.32	1.0835767070097666
-2.25	1.1481151648007302
-2.1799999999999997	0.9987056399489924
-2.11	0.6783110540197422
-2.04	0.2559057578820712
-1.9699999999999998	-0.18703271812795896
-1.9	-0.5709356427905184
-1.8299999999999996	-0.8311413302395375
-1.7599999999999998	-0.9275896111388898
-1.69	-0.8499835833154059
-1.6199999999999997	-0.617964891154008
-1.5499999999999998	-0.27661640021840284
-1.4799999999999995	0.11174061306724048
-1.4099999999999997	0.47802790780630156
-1.3399999999999999	0.7575214696392034
-1.2699999999999996	0.8999665974889848
-1.1999999999999997	0.8773131141360827
-1.13	0.6880958167173425
-1.0599999999999996	0.35799235449800976
-0.9899999999999998	-0.0633783807026358
-0.9199999999999999	-0.5088695215928674
-0.8499999999999996	-0.9025020002247399
-0.7799999999999998	-1.1692745980191308
-0.7099999999999995	-1.2448407627715974
-0.6399999999999997	-1.0838816856289317
-0.5699999999999998	-0.6662164594354727
-0.49999999999999956	4.946273965427492e-15
-0.4299999999999997	0.8782761545855223
-0.35999999999999943	1.9068921847222065
-0.2899999999999996	3.004690969116694
-0.21999999999999975	4.078855936949369
-0.14999999999999947	5.033803946858053
-0.07999999999999963	5.78024990915088
-0.009999999999999787	6.24353210213297
0.0600000000000005	6.370411068192106
0.13000000000000078	6.133750087577999
0.20000000000000018	5.534725534999867
0.27000000000000046	4.6024727971259916
0.34000000000000075	3.391320744806083
0.41000000000000014	1.97598157266826
0.4800000000000004	0.4452253642334126
0.5500000000000007	-1.1053309356956216
0.6200000000000001	-2.5806561456936095
0.6900000000000004	-3.8933238233297245
0.7600000000000007	-4.969565523899192
0.8300000000000001	-5.753931036847748
0.9000000000000004	-6.21227929585718
0.9700000000000006	-6.332984793058526
1.040000000000001	-6.126400325560543
1.1100000000000003	-5.622754646680601
1.1800000000000006	-4.868773069365321
1.2500000000000009	-3.923383898672574
1.3200000000000003	-2.852911148098634
1.3900000000000006	-1.7261552548336025
1.4600000000000009	-0.6097324019193273
1.5300000000000002	0.43601417930312647
1.6000000000000005	1.3602932206134277
1.6700000000000008	2.1241828401329075
1.7400000000000002	2.701922306501332
1.8100000000000005	3.0811966767761105
1.8800000000000008	3.262504315380455
1.9500000000000002	3.257753412699528
2.0200000000000005	3.088271929667396
2.0900000000000007	2.7824352088651985
2.16	2.3731176879918148
2.2300000000000004	1.8951618774960115
2.3000000000000007	1.3830320905687525
2.370000000000001	0.8687859524005541
2.4400000000000004	0.3804572531649405
2.5100000000000007	-0.05909711978646636
2.580000000000001	-0.43287241297367074
2.6500000000000004	-0.7299341610413861
2.7200000000000006	-0.9452281928764297
2.790000000000001	-1.079052108590041
2.8600000000000003	-1.1362706590405693
2.9300000000000006	-1.1253626436725273
3.000000000000001	-1.2070803722803707
3.0700000000000003	-0.9449346075482826
3.1400000000000006	-0.8011689743507363
3.210000000000001	-0.6389479662980128
3.280000000000001	-0.47012368763886986
3.3500000000000005	-0.30500526730459765
3.420000000000001	-0.15200290803783467
3.490000000000001	-0.017445018814803703
3.5600000000000005	0.0944482526749031
3.630000000000001	0.18145919313436215
3.700000000000001	0.24316308016553573
3.7700000000000005	0.28064568747321483
3.8400000000000007	0.29617783410388165
3.910000000000001	0.2928746827511767

==> Thlog.dat <==
-21.9	48.4488250907447
-21.8787	48.652046586917315
-21.8574	48.82999697839485
-21.8361	48.99292799312899
-21.814799999999998	49.14836746705004
-21.793499999999998	49.30278481067672
-21.772199999999998	49.462740765387075
-21.750899999999998	49.63608091771262
-21.729599999999998	49.8337746981171
-21.708299999999998	50.073707060290104
-21.686999999999998	50.390665357619326
-21.665699999999998	50.87245801124281
-21.644399999999997	51.91499397500887
-21.623099999999997	51.961561215332786
-21.601799999999997	50.79466102559248
-21.580499999999997	50.23306858589939
-21.559199999999997	49.84422484356794
-21.537899999999997	49.5369682281203
-21.516599999999997	49.276307648153825
-21.4953	49.045048687691924
-21.474	48.833437047943875
-21.4527	48.635374037984285
-21.4314	48.446757661912606
-21.4101	48.264658664653666
-21.3888	48.08687094954517
-21.3675	47.911646542357104
-21.3462	47.73752783311453
-21.3249	47.56323314537922
-21.3036	47.38757144258566
-21.2823	47.2093713268949
-21.261	47.02741364285102
-21.2397	46.84035801545769
-21.2184	46.64665200185574
-21.1971	46.444406450658605
-21.1758	46.231209580716616
-21.1545	46.003828797646534
-21.1332	45.757697024393536
-21.1119	45.485953938599856
-21.0906	45.17746882715194
-21.0693	44.81217358172442
-21.048	44.347587474459765
-21.026699999999998	43.663556961759056
-21.005399999999998	41.96756167895932
-20.984099999999998	42.94943327430175
-20.962799999999998	43.70098148832093
-20.941499999999998	44.05479447078085
-20.920199999999998	44.26585536165956
-20.898899999999998	44.40241064285064
-20.877599999999997	44.49290538193102
-20.856299999999997	44.551929764898944
-20.834999999999997	44.58795822160028
-20.813699999999997	44.60634112790804
-20.792399999999997	44.61066455708496
-20.771099999999997	44.60344184367417
-20.7498	44.58649581482225
-20.728499999999997	44.56118404730711
-20.7072	44.528538549313105
-20.6859	44.489356017052785
-20.6646	44.44425814705841
-20.6433	44.39373305473884
-20.622	44.33816434147627
-20.6007	44.277851824328046
-20.5794	44.213026464754144
-20.5581	44.14386113642921
-20.5368	44.070478308945916
-20.5155	43.99295535721891
-20.4942	43.91132795707782
-20.4729	43.82559184875714
-20.4516	43.735703111825806
-20.4303	43.64157697684173
-20.409	43.543085084262
-20.3877	43.440050974226196
-20.3664	43.33224343350675
-20.3451	43.21936711321181
-20.3238	43.101049524721205
-20.3025	42.976823059936926
-20.2812	42.8460999594678
-20.2599	42.70813698053419
-20.238599999999998	42.56198454596267
-20.217299999999998	42.40641170988306
-20.195999999999998	42.23979197610025
-20.174699999999998	42.05992287635985
-20.153399999999998	41.86372738125616
-20.132099999999998	41.646730409329166
-20.110799999999998	41.40207086777203
-20.089499999999997	41.11844622099769
-20.068199999999997	40.775213915717465
-20.046899999999997	40.32805201348124
-20.025599999999997	39.64859729749099
-20.004299999999997	37.78929604843253
-19.982999999999997	39.08727326351296
-19.9617	39.82158636351042
-19.940399999999997	40.18455856575346
-19.9191	40.40956308293235
-19.8978	40.561394095673585
-19.8765	40.667468071102604
-19.8552	40.74197786250172
-19.8339	40.793223516432015
-19.8126	40.82647519358781
-19.7913	40.84528339972698
-19.77	40.852148758199775
-19.7487	40.8488936709272
-19.7274	40.8368820610373
-19.7061	40.817156014492674
-19.6848	40.790524288883944
-19.6635	40.757621589018946
-19.6422	40.718949356854715
-19.6209	40.67490445209795
-19.5996	40.625799642800395
-19.5783	40.57187838628528
-19.557	40.51332550614933
-19.5357	40.450274820464585
-19.5144	40.38281441679071
-19.4931	40.31099002475192
-19.471799999999998	40.234806760758325
-19.450499999999998	40.15422938266569
-19.429199999999998	40.06918107438543
-19.407899999999998	39.97954066539092
-19.386599999999998	39.88513806200267
-19.365299999999998	39.785747507787406
-19.343999999999998	39.681078073905745
-19.322699999999998	39.57076046786399
-19.301399999999997	39.45432877730013
-19.280099999999997	39.331195025302996
-19.258799999999997	39.20061321110991
-19.237499999999997	39.061627483907884
-19.2162	38.91299554668575
-19.194899999999997	38.75307187938062
-19.1736	38.5796228046828
-19.152299999999997	38.38951959999888
-19.131	38.17819863045933
-19.1097	37.93863801380691
-19.0884	37.65921596516221
-19.0671	37.318563072834195
-19.0458	36.87028666221967
-19.0245	36.176893800466544
-19.0032	34.072187531982166
-18.9819	35.73436331943936
-18.9606	36.440228516941566
-18.9393	36.79900975903832
-18.918	37.024973397596945
-18.8967	37.179654285289985
-18.8754	37.28945005639574
-18.8541	37.368133406819204
-18.8328	37.423800222949545
-18.8115	37.461610044718356
-18.7902	37.48504863385542
-18.7689	37.49657650620552
-18.7476	37.497990131687914
-18.7263	37.49063611078036
-18.705	37.47554466583874
-18.683699999999998	37.45351627421315
-18.662399999999998	37.42517977846676
-18.641099999999998	37.391032425177336
-18.619799999999998	37.35146804535322
-18.598499999999998	37.306797201753014
-18.577199999999998	37.25726172717454
-18.555899999999998	37.203045224570936
-18.534599999999998	37.14428056171432
-18.513299999999997	37.08105504106518
-18.491999999999997	37.01341368513409
-18.470699999999997	36.94136090409701
-18.449399999999997	36.86486067706757
-18.4281	36.783835261167845
-18.406799999999997	36.69816232719552
-18.3855	36.60767029148838
-18.364199999999997	36.512131451803896
-18.3429	36.41125231468745
-18.3216	36.30466018302458
-18.3003	36.191884589976866
-18.279	36.072331407229676
-18.2577	35.94524622110793
-18.2364	35.809661486523794
-18.2151	35.66431830930864
-18.1938	35.50754698393064
-18.1725	35.33707739270794
-18.1512	35.14972352289633
-18.1299	34.94082658603338
-18.1086	34.703194749299406
-18.0873	34.42487081614446
-18.066	34.083719715834
-18.0447	33.63114011535114
-18.0234	32.91956792490905
-18.0021	30.44300209410124
-17.9808	32.588776658735604
-17.9595	33.266537323044254
-17.9382	33.619070897481734
-17.9169	33.843700797895345
-17.895599999999998	33.99892110948836
-17.874299999999998	34.11015920978261
-17.852999999999998	34.19078225426174
-17.831699999999998	34.24868675431078
-17.810399999999998	34.28892288138548
-17.789099999999998	34.314911450580496
-17.767799999999998	34.32907201652717
-17.746499999999997	34.333173961192436
-17.725199999999997	34.32854526919628
-17.703899999999997	34.31620295202998
-17.6826	34.29693784945628
-17.661299999999997	34.27137159828994
-17.64	34.23999593324951
-17.618699999999997	34.20320037435373
-17.5974	34.16129203464685
-17.576099999999997	34.11450991745659
-17.5548	34.06303523996438
-17.533499999999997	34.00699879388018
-17.5122	33.94648600921088
-17.4909	33.88154015110793
-17.4696	33.81216390882987
-17.4483	33.73831950187317
-17.427	33.65992731154098
-17.4057	33.57686293055784
-17.3844	33.48895239295808
-17.3631	33.39596518239121
-17.3418	33.297604392693295
-17.3205	33.19349308923002
-17.2992	33.083155426057786
-17.2779	32.965990297023644
-17.2566	32.84123403187444
-17.2353	32.707906505526424
-17.214	32.56473125682519
-17.1927	32.41001326559815
-17.1714	32.2414445421747
-17.1501	32.05577975720272
-17.1288	31.848261695309574
-17.107499999999998	31.61152242786827
-17.086199999999998	31.333255630024222
-17.064899999999998	30.990522481904776
-17.043599999999998	30.532366442182287
-17.022299999999998	29.800082143754565
-17.000999999999998	26.63223736809242
-16.979699999999998	29.578157188923278
-16.958399999999997	30.22949106511093
-16.937099999999997	30.57534326008911
-16.915799999999997	30.797943044757556
-16.8945	30.952945381519854
-16.873199999999997	31.06485464530409
-16.8519	31.14664799422144
-16.830599999999997	31.206028741697622
-16.8093	31.247940425551082
-16.787999999999997	31.27574018284428
-16.7667	31.291807181262406
-16.745399999999997	31.297883933450372
-16.7241	31.295279833670275
-16.7028	31.28499859860831
-16.6815	31.267821282696392
-16.6602	31.244362131531894
-16.6389	31.21510716025977
-16.6176	31.180441357424428
-16.5963	31.140668159035897
-16.575	31.096023508570283
-16.5537	31.04668600640137
-16.5324	30.99278413799985
-16.5111	30.934401232502815
-16.4898	30.871578571508923
-16.4685	30.80431689950499
-16.4472	30.732576454672376
-16.4259	30.656275522473813
-16.4046	30.5752873983992
-16.3833	30.48943551463711
-16.362	30.398486318982023
-16.3407	30.302139265938724
-16.319399999999998	30.200012947899907
-16.298099999999998	30.09162588955419
-16.276799999999998	29.97636973256657
-16.255499999999998	29.853471236855633
-16.234199999999998	29.721937320621635
-16.212899999999998	29.580473473127313
-16.191599999999998	29.427358694254224
-16.170299999999997	29.260246126907212
-16.149	29.07582949624468
-16.127699999999997	28.86925021688584
-16.1064	28.632958298008802
-16.085099999999997	28.354284307939135
-16.0638	28.009445605677175
-16.042499999999997	27.54497167067747
-16.0212	26.789790657215114
-15.999899999999998	21.372076908040437
-15.978599999999998	26.675477349356026
-15.9573	27.302260255068756
-15.936	27.64146569982751
-15.9147	27.86181789755782
-15.8934	28.016317716571248
-15.8721	28.12859113661347
-15.8508	28.211240352681525
-15.8295	28.271781651916445
-15.8082	28.315054818286296
-15.7869	28.344354774960316
-15.7656	28.36202108933554
-15.744299999999999	28.369769839652346
-15.722999999999999	28.36889207005903
-15.701699999999999	28.36037832928522
-15.680399999999999	28.34499994443704
-15.659099999999999	28.323363784669002
-15.637799999999999	28.295950132418813
-15.616499999999998	28.263139413188533
-15.595199999999998	28.225231341968115
-15.573899999999998	28.182458749876034
-15.552599999999998	28.13499756200607
-15.531299999999998	28.08297389482022
-15.509999999999998	28.026468910581194
-15.488699999999998	27.965521838714867
-15.467399999999998	27.90013140797247
-15.446099999999998	27.830255801878508
-15.424799999999998	27.755811133996684
-15.403499999999998	27.676668323122314
-15.382199999999997	27.59264811561531
-15.360899999999999	27.50351383318881
-15.339599999999999	27.408961191955896
-15.318299999999999	27.308604199531462
-15.296999999999999	27.20195562069906
-15.275699999999999	27.088399686299155
-15.254399999999999	26.967153384585195
-15.233099999999999	26.837210406881
-15.211799999999998	26.697257810813518
-15.190499999999998	26.545548043132737
-15.1692	26.379694462359208
-15.1479	26.196328272003402
-15.1266	25.990486569638296
-15.1053	25.754431185536077
-15.084	25.475114995155558
-15.0627	25.127869005065875
-15.0414	24.65653607968361
-15.0201	23.876267507942842
-14.9988	20.99871044875542
-14.9775	23.86929527118998
-14.956199999999999	24.473353209775468
-14.934899999999999	24.806127532695328
-14.913599999999999	25.024211486249968
-14.892299999999999	25.178121747808408
-14.870999999999999	25.29064786829607
-14.849699999999999	25.37403144801074
-14.828399999999998	25.43560773152546
-14.807099999999998	25.480115589439144
-14.785799999999998	25.510789210299126
-14.764499999999998	25.529929385159214
-14.743199999999998	25.53922623959589
-14.721899999999998	25.53995275879553
-14.700599999999998	25.533086502828077
-14.679299999999998	25.519389182207252
-14.657999999999998	25.499460356775284
-14.636699999999998	25.473774614765325
-14.615399999999998	25.442707837798977
-14.5941	25.406556025584877
-14.572799999999999	25.365548893048217
-14.551499999999999	25.319859679126132
-14.530199999999999	25.26961211502021
-14.508899999999999	25.214885175560195
-14.487599999999999	25.155716013765105
-14.466299999999999	25.092101315026476
-14.444999999999999	25.023997177177737
-14.423699999999998	24.95131750711235
-14.402399999999998	24.87393080774601
-14.3811	24.79165509488999
-14.3598	24.704250512189297
-14.3385	24.611408975491177
-14.3172	24.51273983189953
-14.2959	24.407749990599736
-14.2746	24.29581614637832
-14.2533	24.17614534560178
-14.232	24.047717811697918
-14.2107	23.909201813981504
-14.1894	23.758822691911583
-14.168099999999999	23.594153109822525
-14.146799999999999	23.411760155955562
-14.125499999999999	23.206573589097264
-14.104199999999999	22.970660716690507
-14.082899999999999	22.6905814220396
-14.061599999999999	22.3407351073642
-14.040299999999998	21.86208992177905
-14.018999999999998	21.054387448208068
-13.997699999999998	18.885616151753066
-13.976399999999998	21.15526190179324
-13.955099999999998	21.738309127472316
-13.933799999999998	22.06495161079713
-13.912499999999998	22.280846390855434
-13.8912	22.434182189596946
-13.8699	22.54695160511297
-13.8486	22.631049342822884
-13.8273	22.693635368709046
-13.806	22.739350402622946
-13.784699999999999	22.771369352944177
-13.763399999999999	22.79195505585049
-13.742099999999999	22.802772173763778
-13.720799999999999	22.80507593680871
-13.699499999999999	22.7998311109361
-13.678199999999999	22.787789917290034
-13.656899999999998	22.76954469060359
-13.635599999999998	22.745564380697026
-13.614299999999998	22.71622036176878
-13.592999999999998	22.681804941162984
-13.571699999999998	22.642544730762197
-13.550399999999998	22.598610289219366
-13.529099999999998	22.55012296270774
-13.5078	22.497159534266043
-13.4865	22.439755072177793
-13.4652	22.37790420645224
-13.4439	22.31156093348687
-13.4226	22.240636933701435
-13.401299999999999	22.164998269579847
-13.379999999999999	22.08446019594286
-13.358699999999999	21.9987796402726
-13.337399999999999	21.90764466973208
-13.316099999999999	21.810659908119625
-13.294799999999999	21.707326325616606
-13.273499999999999	21.597012967135644
-13.252199999999998	21.478916777071184
-13.230899999999998	21.352004278085403
-13.209599999999998	21.21492459931669
-13.188299999999998	21.065875417549048
-13.166999999999998	20.902387780102643
-13.145699999999998	20.72096302813678
-13.1244	20.516420462190112
-13.1031	20.280626264550936
-13.0818	19.999731249951015
-13.0605	19.647155007058064
-13.0392	19.160785639692254
-13.0179	18.323052813975206
-12.996599999999999	16.606720324838463
-12.975299999999999	18.532991454477145
-12.953999999999999	19.096621715166666
-12.932699999999999	19.417477025897885
-12.911399999999999	19.63132232223061
-12.890099999999999	19.78416225555979
-12.868799999999998	19.897229623615086
-12.847499999999998	19.982085294499882
-12.826199999999998	20.045719498385797
-12.804899999999998	20.092677480474133
-12.783599999999998	20.126076287799734
-12.762299999999998	20.14814160920961
-12.741	20.160513129701474
-12.7197	20.164428629537966
-12.6984	20.160840279067806
-12.6771	20.150490942726865
-12.6558	20.13396582059424
-12.6345	20.111728286571925
-12.613199999999999	20.084145250835572
-12.591899999999999	20.05150535833835
-12.570599999999999	20.014032138162626
-12.549299999999999	19.971893481626374
-12.527999999999999	19.92520835713509
-12.506699999999999	19.87405135853583
-12.485399999999998	19.81845546791731
-12.464099999999998	19.75841325465107
-12.442799999999998	19.693876604605737
-12.421499999999998	19.624754958445955
-12.400199999999998	19.55091192004583
-12.378899999999998	19.47215995899472
-12.357599999999998	19.388252754508525
-12.3363	19.298874482373886
-12.315	19.203624985662422
-12.2937	19.101999217024794
-12.2724	18.99335846182749
-12.2511	18.876889405413547
-12.2298	18.751544637932703
-12.208499999999999	18.615953794321
-12.187199999999999	18.46828632505096
-12.165899999999999	18.30603071724706
-12.144599999999999	18.125620886722828
-12.123299999999999	17.921762447552197
-12.101999999999999	17.686113576051063
-12.080699999999998	17.40439910908981
-12.059399999999998	17.049007408859605
-12.038099999999998	16.554521978228145
-12.016799999999998	15.683829181550525
-11.995499999999998	14.313221883397286
-11.974199999999998	16.004765585584032
-11.9529	16.55046126313916
-11.9316	16.86590426893411
-11.9103	17.077884128493704
-11.889	17.230354131393355
-11.8677	17.343822264649287
-11.8464	17.429528006774742
-11.825099999999999	17.494297180134716
-11.803799999999999	17.542582144310696
-11.782499999999999	17.577443465416838
-11.761199999999999	17.60107047503908
-11.739899999999999	17.615078358868402
-11.718599999999999	17.62068774988834
-11.697299999999998	17.618838421425377
-11.675999999999998	17.610264015434375
-11.654699999999998	17.595542690233664
-11.633399999999998	17.575132309257874
-11.612099999999998	17.54939536532815
-11.590799999999998	17.518616874434418
-11.5695	17.483017306663655
-11.5482	17.442761902567852
-11.5269	17.3979672636886
-11.5056	17.348705800923224
-11.4843	17.295008412330027
-11.463	17.236865604976973
-11.441699999999999	17.174227148651596
-11.420399999999999	17.107000234457942
-11.399099999999999	17.035045992873425
-11.377799999999999	16.95817408729493
-11.356499999999999	16.87613491969847
-11.335199999999999	16.788608734723624
-11.313899999999999	16.695190539916776
-11.292599999999998	16.5953691940481
-11.271299999999998	16.488498114752375
-11.249999999999998	16.373753571614174
-11.228699999999998	16.250073989016197
-11.207399999999998	16.116069148826295
-11.1861	15.969879700482991
-11.1648	15.808950604135033
-11.1435	15.629646621214944
-11.1222	15.426556335012481
-11.1009	15.191122739461491
-11.0796	14.908626895693997
-11.0583	14.550371056585227
-11.036999999999999	14.047388068640045
-11.015699999999999	13.140383192831255
-10.994399999999999	12.058295922362003
-10.973099999999999	13.57501768005408
-10.951799999999999	14.10416573553144
-10.930499999999999	14.414597372805149
-10.909199999999998	14.624934993117755
-10.887899999999998	14.7772031026444
-10.866599999999998	14.891217854565404
-10.845299999999998	14.97790920864747
-10.823999999999998	15.043943701420835
-10.802699999999998	15.093683310953432
-10.7814	15.130133464444077
-10.7601	15.155447907990185
-10.7388	15.171217797339251
-10.7175	15.178646916891847
-10.6962	15.178662840278262
-10.6749	15.17199012144031
-10.653599999999999	15.159199970952027
-10.632299999999999	15.140744808892887
-10.610999999999999	15.116982759395183
-10.589699999999999	15.088195245124453
-10.568399999999999	15.054599703324763
-10.547099999999999	15.016358742785496
-10.525799999999998	14.97358661157521
-10.504499999999998	14.926353546399161
-10.483199999999998	14.874688365975457
-10.461899999999998	14.818579515922893
-10.440599999999998	14.757974646895383
-10.419299999999998	14.692778693093349
-10.398	14.62285029921552
-10.3767	14.547996303824673
-10.3554	14.467963804877717
-10.3341	14.382429078106036
-10.3128	14.290982242463395
-10.2915	14.193105987791983
-10.270199999999999	14.088145756430613
-10.248899999999999	13.975267245001783
-10.227599999999999	13.85339447646115
-10.206299999999999	13.721117014925204
-10.184999999999999	13.576546121819984
-10.163699999999999	13.417082238311007
-10.142399999999999	13.239019188855716
-10.121099999999998	13.036825059521421
-10.099799999999998	12.801720173405513
-10.078499999999998	12.518523071191192
-10.057199999999998	12.157391252876753
-10.035899999999998	11.645536751108521
-10.0146	10.698338259710628
-9.9933	9.870499979005587
-9.972	11.250231720604297
-9.9507	11.764142997739187
-9.9294	12.069992931697607
-9.9081	12.278952328726536
-9.8868	12.431230291928367
-9.865499999999999	12.545982243744131
-9.844199999999999	12.63383995115353
-9.822899999999999	12.701315590261608
-9.801599999999999	12.752683180050676
-9.780299999999999	12.790894313570568
-9.758999999999999	12.818067905305275
-9.737699999999998	12.835771541746444
-9.716399999999998	12.845192453461152
-9.695099999999998	12.847246210337001
-9.673799999999998	12.842648412870984
-9.652499999999998	12.831963418888751
-9.6312	12.815638273750443
-9.6099	12.794026783436445
-9.5886	12.767406815025888
-9.5673	12.735992801324265
-9.546	12.699944740717008
-9.5247	12.659374543616085
-9.5034	12.614350283764228
-9.482099999999999	12.564898707729487
-9.460799999999999	12.511006203048183
-9.439499999999999	12.452618300697514
-9.418199999999999	12.389637673121156
-9.396899999999999	12.321920469306551
-9.375599999999999	12.249270686721632
-9.354299999999999	12.171432094796527
-9.332999999999998	12.08807696469442
-9.311699999999998	11.99879047554419
-9.290399999999998	11.903049074626797
-9.269099999999998	11.80019012215538
-9.247799999999998	11.689368584191412
-9.2265	11.569493844261757
-9.2052	11.43913487820406
-9.1839	11.296372959962923
-9.1626	11.138562993763887
-9.1413	10.961926028990968
-9.12	10.760806060563969
-9.0987	10.526192923727017
-9.077399999999999	10.2424228854067
-9.056099999999999	9.878445969364718
-9.034799999999999	9.35735614597534
-9.013499999999999	8.365417466502372
-8.992199999999999	7.770404118183407
-8.970899999999999	9.039135224677963
-8.949599999999998	9.53906675721328
-8.928299999999998	9.840801832191472
-8.906999999999998	10.0486954151637
-8.885699999999998	10.201246221016861
-8.864399999999998	10.316978299405136
-8.8431	10.406236036375534
-8.8218	10.475381986271959
-8.8005	10.528604553699097
-8.7792	10.568802767082673
-8.7579	10.598061446523605
-8.7366	10.617925062214066
-8.7153	10.629564582501567
-8.693999999999999	10.633883768866372
-8.672699999999999	10.63158940376281
-8.651399999999999	10.62323908897445
-8.630099999999999	10.609274566039373
-8.608799999999999	10.59004537594409
-8.587499999999999	10.56582587078352
-8.566199999999998	10.536827510362691
-8.544899999999998	10.503207707177198
-8.523599999999998	10.46507605304344
-8.502299999999998	10.422498473281538
-8.480999999999998	10.3754996528578
-8.4597	10.324063927983314
-8.4384	10.268134712823386
-8.4171	10.207612416620291
-8.3958	10.142350686105805
-8.3745	10.072150664731529
-8.3532	9.996752772142399
-8.3319	9.91582524237012
-8.310599999999999	9.82894826633289
-8.289299999999999	9.735591977554913
-8.267999999999999	9.635085549056914
-8.246699999999999	9.526573059365134
-8.225399999999999	9.408949013219477
-8.204099999999999	9.28076142270282
-8.182799999999999	9.140060963003272
-8.161499999999998	8.98415595768051
-8.140199999999998	8.80919278634172
-8.118899999999998	8.60938762663018
-8.097599999999998	8.375491663732896
-8.076299999999998	8.091338063277473
-8.055	7.724602218873636
-8.0337	7.193932254388061
-8.0124	6.151863515283491
-7.991099999999999	5.776521249917404
-7.969799999999999	6.953185515501335
-7.948499999999999	7.440367408586107
-7.927199999999999	7.738506962981547
-7.905899999999999	7.945710119899743
-7.884599999999999	8.098862600972
-7.863299999999999	8.21588481535159
-7.841999999999999	8.306844095790318
-7.820699999999999	8.377957937169676
-7.799399999999999	8.433331401580277
-7.7780999999999985	8.475812190133006
-7.756799999999998	8.507451751457262
-7.735499999999998	8.529771886713013
-7.714199999999998	8.54392759243244
-7.692899999999998	8.550811018289037
-7.6716	8.55112026680654
-7.6503	8.545406284029353
-7.629	8.534105582738265
-7.6076999999999995	8.517563496636413
-7.586399999999999	8.496050908260814
-7.565099999999999	8.469776340878587
-7.543799999999999	8.438894650787987
-7.522499999999999	8.403513135571634
-7.501199999999999	8.363695592067769
-7.479899999999999	8.319464659672779
-7.458599999999999	8.27080263558116
-7.437299999999999	8.217650825615953
-7.415999999999999	8.159907380015225
-7.3946999999999985	8.097423442368877
-7.373399999999998	8.029997294836884
-7.352099999999998	7.957365991613117
-7.330799999999998	7.879193702510379
-7.309499999999998	7.795055587109914
-7.2882	7.7044153988648665
-7.2669	7.6065940227668944
-7.2456	7.5007244959349375
-7.2242999999999995	7.385686206068232
-7.202999999999999	7.260005823457951
-7.181699999999999	7.121702803642149
-7.160399999999999	6.9680378217006105
-7.139099999999999	6.795080636510434
-7.117799999999999	6.596915746653514
-7.096499999999999	6.364047163709257
-7.075199999999999	6.079782980943472
-7.053899999999999	5.710451991649767
-7.032599999999999	5.169894168327998
-7.0112999999999985	4.071221258055471
-6.989999999999998	3.9084195450018533
-6.968699999999998	5.007448038760543
-6.947399999999998	5.483118743783357
-6.926099999999998	5.778260252110327
-6.904799999999998	5.98523646100305
-6.8835	6.139410543934721
-6.8622	6.258125488276886
-6.8408999999999995	6.351181446918977
-6.819599999999999	6.424655253081212
-6.798299999999999	6.482570832073927
-6.776999999999999	6.527725767778542
-6.755699999999999	6.562138850303141
-6.734399999999999	6.587309657473009
-6.713099999999999	6.6043775072420265
-6.691799999999999	6.614223139380019
-6.670499999999999	6.617536121368607
-6.649199999999999	6.614860851526414
-6.627899999999999	6.60662869728028
-6.6065999999999985	6.593180851547394
-6.585299999999998	6.574784781859257
-6.563999999999998	6.551646120804472
-6.542699999999998	6.52391720779992
-6.521399999999998	6.491703080376923
-6.5001	6.455065436829731
-6.4788	6.414024897174677
-6.4575	6.368561742203986
-6.4361999999999995	6.318615188308263
-6.414899999999999	6.264081141478434
-6.393599999999999	6.204808251936484
-6.372299999999999	6.140591944008501
-6.350999999999999	6.071165901536726
-6.329699999999999	5.996190213762208
-6.308399999999999	5.915234976406615
-6.287099999999999	5.827757506845889
-6.265799999999999	5.733070310939986
-6.244499999999999	5.630295239198873
-6.2231999999999985	5.518296330737735
-6.201899999999998	5.395578539044166
-6.180599999999998	5.260129474928929
-6.159299999999998	5.1091610780528836
-6.137999999999998	4.938664482988895
-6.1167	4.7425885114738
-6.0954	4.511181102707625
-6.0741	4.227202091537864
-6.0527999999999995	3.855556461396228
-6.031499999999999	3.3048745821101835
-6.010199999999999	2.1417052082608876
-5.988899999999999	2.1892846661861793
-5.967599999999999	3.2221119235345066
-5.946299999999999	3.687569895059884
-5.924999999999999	3.980432725580091
-5.903699999999999	4.187777102731613
-5.8824000000000005	4.34352775316116
-5.8611	4.464475055595318
-5.8398	4.560161435041598
-5.8185	4.636527312286944
-5.7972	4.6975176266256256
-5.7759	4.745881037188652
-5.7546	4.783604387658378
-5.7333	4.8121654856291824
-5.712	4.832688275547999
-5.6907	4.846042303584798
-5.6693999999999996	4.8529087630746925
-5.6480999999999995	4.853825629717116
-5.626799999999999	4.849219226874189
-5.605499999999999	4.839426691681816
-5.584199999999999	4.8247121502443635
-5.562899999999999	4.805278409813326
-5.541599999999999	4.781275352139164
-5.520299999999999	4.752805809175696
-5.498999999999999	4.719929431278742
-5.477699999999999	4.682664866307488
-5.456399999999999	4.640990422655943
-5.4350999999999985	4.59484326793024
-5.413799999999998	4.544117100707421
-5.392499999999998	4.4886581100150105
-5.371199999999998	4.428258888503032
-5.349899999999998	4.3626497677257206
-5.328599999999998	4.291486763168825
-5.307299999999998	4.214334897448904
-5.285999999999998	4.130645019080157
-5.264699999999998	4.039721186573444
-5.243399999999998	3.9406739406784634
-5.2220999999999975	3.8323517606785407
-5.200799999999997	3.7132375250054657
-5.179499999999997	3.581286384233254
-5.158199999999997	3.433660449976321
-5.136900000000001	3.266270188523254
-5.115600000000001	3.072924619176035
-5.0943000000000005	2.8436063286617896
-5.073	2.5605024238773324
-5.0517	2.187011169614698
-5.0304	1.6261073478128882
-5.0091	0.3886570935336049
-4.9878	0.6491461088603999
-4.9665	1.6251928819061454
-4.9452	2.081882327718687
-4.9239	2.373387388915593
-4.9026	2.5819067703687946
-4.8812999999999995	2.740005066737377
-4.859999999999999	2.8639435675883047
-4.838699999999999	2.9630160436846307
-4.817399999999999	3.0430306317307365
-4.796099999999999	3.1078554042958633
-4.774799999999999	3.1601912929636606
-4.753499999999999	3.2019939283812593
-4.732199999999999	3.2347198307605685
-4.710899999999999	3.2594779106330347
-4.689599999999999	3.2771267743836754
-4.668299999999999	3.2883394416821745
-4.6469999999999985	3.2936476318836476
-4.625699999999998	3.293472768053763
-4.604399999999998	3.2881480601887
-4.583099999999998	3.2779344112529087
-4.561799999999998	3.2630319142362985
-4.540499999999998	3.2435880991741546
-4.519199999999998	3.2197036946463853
-4.497899999999998	3.1914364023995136
-4.476599999999998	3.158802995081365
-4.455299999999998	3.121779903422395
-4.4339999999999975	3.080302338639469
-4.412699999999997	3.034261881500417
-4.391399999999997	2.983502345810827
-4.370100000000001	2.927813573524896
-4.348800000000001	2.8669226178006455
-4.327500000000001	2.800481483978632
-4.3062000000000005	2.728050170004977
-4.2849	2.649073081168173
-4.2636	2.5628458193066908
-4.2423	2.4684675511353737
-4.221	2.3647710427901907
-4.1997	2.2502167945617337
-4.1784	2.1227269299032967
-4.1571	1.9794126734456903
-4.1358	1.8161017775702397
-4.1145	1.6264592409351342
-4.0931999999999995	1.400192656962535
-4.071899999999999	1.1188906050606728
-4.050599999999999	0.7443555410416944
-4.029299999999999	0.1734098550375047
-4.007999999999999	-1.1506831980955996
-3.986699999999999	-0.6696701291399706
-3.965399999999999	0.2577481849673942
-3.944099999999999	0.7074234075966824
-3.9227999999999987	0.9988539337130424
-3.9014999999999986	1.209729719182271
-3.8801999999999985	1.3713282957761912
-3.8588999999999984	1.4994042324183834
-3.8375999999999983	1.6030114214162223
-3.8162999999999982	1.6878297900862347
-3.794999999999998	1.7576526965000123
-3.773699999999998	1.8151346111060525
-3.752399999999998	1.8622007717339955
-3.731099999999998	1.900286990778661
-3.7097999999999978	1.9304875875728205
-3.6884999999999977	1.9536505903982173
-3.6671999999999976	1.9704411575185428
-3.6458999999999975	1.9813850334918375
-3.6245999999999974	1.9868990034191663
-3.6032999999999973	1.9873126005680959
-3.5820000000000007	1.9828837480083716
-3.5607000000000006	1.9738100637131937
-3.5394000000000005	1.9602369633831531
-3.5181000000000004	1.9422633091821833
-3.4968000000000004	1.9199450917327818
-3.4755000000000003	1.8932974470598989
-3.4542	1.8622951681847109
-3.4329	1.8268717512206598
-3.4116	1.7869169013884576
-3.3903	1.742272299763427
-3.3689999999999998	1.6927252790556422
-3.3476999999999997	1.637999852423183
-3.3263999999999996	1.57774424727006
-3.3050999999999995	1.511513658024873
-3.2837999999999994	1.4387462491848082
-3.2624999999999993	1.3587293373117952
-3.241199999999999	1.270550835064565
-3.219899999999999	1.1730278290702498
-3.198599999999999	1.0645983262897172
-3.177299999999999	0.9431510412193256
-3.155999999999999	0.8057454261424313
-3.1346999999999987	0.6481246147394437
-3.1133999999999986	0.4638054162290301
-3.0920999999999985	0.24221055901216504
-3.0707999999999984	-0.03569697414713988
-3.0494999999999983	-0.40980623120761434
-3.0281999999999982	-0.9900021211603969
-3.006899999999998	-2.41666381155393
-2.985599999999998	-1.7011303932416395
-2.964299999999998	-0.8146925212609929
-2.942999999999998	-0.36958942441970777
-2.9216999999999977	-0.07620776578312462
-2.9003999999999976	0.1389678688120097
-2.8790999999999976	0.30599642001031796
-2.8577999999999975	0.44014725022751106
-2.8364999999999974	0.5502430963882737
-2.8151999999999973	0.6418399361878544
-2.7939000000000007	0.718658840665648
-2.7726000000000006	0.783309403605794
-2.7513000000000005	0.8376876336541162
-2.7300000000000004	0.8832095766573452
-2.7087000000000003	0.9209557804592505
-2.6874000000000002	0.9517644479602914
-2.6661	0.9762935929467897
-2.6448	0.995063685022685
-2.6235	1.0084875658034482
-2.6022	1.016891788597182
-2.5808999999999997	1.020532000839545
-2.5595999999999997	1.0196040609135546
-2.5382999999999996	1.0142519994710706
-2.5169999999999995	1.0045735574466725
-2.4956999999999994	0.990623777013297
-2.4743999999999993	0.9724169389846945
-2.453099999999999	0.9499269997931856
-2.431799999999999	0.9230865619879524
-2.410499999999999	0.8917842976244904
-2.389199999999999	0.8558606183397487
-2.367899999999999	0.815101231379045
-2.3465999999999987	0.7692280130283271
-2.3252999999999986	0.7178863329982378
-2.3039999999999985	0.6606275155972595
-2.2826999999999984	0.5968844243079856
-2.2613999999999983	0.525937025066465
-2.240099999999998	0.4468628862550472
-2.218799999999998	0.35846426520540775
-2.197499999999998	0.25915740303631085
-2.176199999999998	0.14679808949812942
-2.154899999999998	0.018394000853430948
-2.1335999999999977	-0.1303973763609162
-2.1122999999999976	-0.30621078076906894
-2.0909999999999975	-0.5199176764453968
-2.0696999999999974	-0.79120828800602
-2.0483999999999973	-1.1617652494611073
-2.027100000000001	-1.748801691289333
-2.0058000000000007	-3.2987532635086976
-1.9845000000000006	-2.325246431033651
-1.9632000000000005	-1.4712600791587158
-1.9419000000000004	-1.0264591874227211
-1.9206000000000003	-0.7271907323713385
-1.8993000000000002	-0.5038093876376677
-1.8780000000000001	-0.32740930369222254
-1.8567	-0.18318430539146172
-1.8354	-0.06253277573899384
-1.8140999999999998	0.039983173286201705
-1.7927999999999997	0.1280165060922416
-1.7714999999999996	0.20413538892262476
-1.7501999999999995	0.2702097286641945
-1.7288999999999994	0.327638806387382
-1.7075999999999993	0.3774923771345052
-1.6862999999999992	0.42060183237286375
-1.6649999999999991	0.4576211267313256
-1.643699999999999	0.48906863595830036
-1.622399999999999	0.515356553113511
-1.6010999999999989	0.5368118748689336
-1.5797999999999988	0.5536915374220777
-1.5584999999999987	0.5661933567738655
-1.5371999999999986	0.5744638599270356
-1.5158999999999985	0.5786037235694748
-1.4945999999999984	0.5786712856448152
-1.4732999999999983	0.574684415307388
-1.4519999999999982	0.5666208879450279
-1.430699999999998	0.5544172933996656
-1.409399999999998	0.5379663907696511
-1.388099999999998	0.5171126965914008
-1.3667999999999978	0.4916459366010475
-1.3454999999999977	0.46129177986802006
-1.3241999999999976	0.4256989701853034
-1.3028999999999975	0.3844215118900532
-1.2815999999999974	0.3368938511043731
-1.2602999999999973	0.2823958325169861
-1.2390000000000008	0.2200022612239583
-1.2177000000000007	0.14850849070003838
-1.1964000000000006	0.06631723212279367
-1.1751000000000005	-0.028740193800306985
-1.1538000000000004	-0.13969942808756647
-1.1325000000000003	-0.27098068902807143
-1.1112000000000002	-0.4293641630854438
-1.0899	-0.626015054200246
-1.0686	-0.8812951390113711
-1.0473	-1.2387791940204766
-1.0259999999999998	-1.8236945746236473
-1.0046999999999997	-3.521504316531172
-0.9833999999999996	-2.247689695117153
-0.9620999999999995	-1.4108938223924392
-0.9407999999999994	-0.9543812982129057
-0.9194999999999993	-0.6371884666038755
-0.8981999999999992	-0.3932438809488115
-0.8768999999999991	-0.19471242238501887
-0.855599999999999	-0.027207373671430394
-0.8342999999999989	0.11768610883318156
-0.8129999999999988	0.24532031787037317
-0.7916999999999987	0.3593133548798179
-0.7703999999999986	0.46222712585941883
-0.7490999999999985	0.5559432276270752
-0.7277999999999984	0.6418851343680031
-0.7064999999999984	0.7211564377755856
-0.6851999999999983	0.7946305448412694
-0.6638999999999982	0.8630109552267953
-0.6425999999999981	0.9268729907448632
-0.621299999999998	0.9866934323278643
-0.5999999999999979	1.0428720416192838
-0.5786999999999978	1.0957474971147023
-0.5573999999999977	1.1456093998038699
-0.5360999999999976	1.1927074579188632
-0.5147999999999975	1.2372586112318458
-0.4934999999999974	1.2794526263752057
-0.47220000000000084	1.3194565412454187
-0.45090000000000074	1.3574182317560357
-0.42960000000000065	1.3934693013506119
-0.40830000000000055	1.4277274422214192
-0.38700000000000045	1.4602983802880845
-0.36570000000000036	1.4912774891878777
-0.34440000000000026	1.5207511388138641
-0.32310000000000016	1.5487978292676519
-0.30180000000000007	1.5754891500618329
-0.28049999999999997	1.6008905960288584
-0.2591999999999999	1.625062264970865
-0.23789999999999978	1.6480594571195717
-0.21659999999999968	1.6699331926051253
-0.19529999999999959	1.6907306600932277
-0.1739999999999995	1.710495607345572
-0.1526999999999994	1.7292686825439672
-0.1313999999999993	1.747087733684122
-0.1100999999999992	1.7639880721079
-0.0887999999999991	1.7800027052397436
-0.067499999999999	1.7951625427751532
-0.04619999999999891	1.8094965798989646
-0.024899999999998812	1.8230320605593515
-0.0035999999999987153	1.8357946233669469
0.01770000000000138	1.8478084323091344
0.03900000000000148	1.859096294152989
0.060300000000001575	1.8696797641451106
0.08160000000000167	1.8795792413934886
0.10290000000000177	1.8888140551281878
0.12420000000000186	1.8974025428780665
0.14550000000000196	1.9053621214650693
0.16680000000000206	1.9127093516019285
0.18810000000000215	1.9194599967800947
0.20940000000000225	1.9256290770497613
0.23070000000000235	1.9312309182206997
0.25200000000000244	1.936279196949522
0.27330000000000254	1.940786982124328
0.29460000000000264	1.9447667729103195
0.3158999999999992	1.9482305337787045
0.3371999999999993	1.9511897268052771
0.3584999999999994	1.9536553414935909
0.37979999999999947	1.9556379223501574
0.40109999999999957	1.9571475944148788
0.42239999999999966	1.958194086928677
0.44369999999999976	1.9587867553015188
0.46499999999999986	1.9589346015274733
0.48629999999999995	1.9586462931787587
0.5076	1.9579301810977463
0.5289000000000001	1.9567943158943193
0.5502000000000002	1.9552464633457132
0.5715000000000003	1.9532941187867843
0.5928000000000004	1.9509445205704712
0.6141000000000005	1.9482046626708909
0.6354000000000006	1.94508130649495
0.6567000000000007	1.9415809919624516
0.6780000000000008	1.9377100479094174
0.6993000000000009	1.933474601864544
0.720600000000001	1.9288805892444605
0.7419000000000011	1.9239337620095545
0.7632000000000012	1.9186396968186454
0.7845000000000013	1.913003802717627
0.8058000000000014	1.9070313283943097
0.8271000000000015	1.9007273690291182
0.8484000000000016	1.8940968727689138
0.8697000000000017	1.8871446468490773
0.8910000000000018	1.8798753633870227
0.9123000000000019	1.8722935648685386
0.933600000000002	1.8644036693467083
0.9549000000000021	1.8562099753717125
0.9762000000000022	1.8477166666683917
0.9975000000000023	1.8389278165773209
1.0188000000000024	1.8298473922737433
1.0401000000000025	1.8204792587782852
1.0614000000000026	1.8108271827712976
1.082699999999999	1.8008948362232005
1.1039999999999992	1.7906857998511534
1.1252999999999993	1.7802035664124163
1.1465999999999994	1.7694515438436635
1.1678999999999995	1.7584330582551113
1.1891999999999996	1.7471513567875918
1.2104999999999997	1.7356096103402414
1.2317999999999998	1.7238109161759385
1.2530999999999999	1.7117583004111754
1.2744	1.6994547203966195
1.2957	1.686903066994211
1.3170000000000002	1.6741061667563009
1.3383000000000003	1.6610667840119506
1.3596000000000004	1.6477876228652533
1.3809000000000005	1.6342713291101838
1.4022000000000006	1.620520492066245
1.4235000000000007	1.6065376463389258
1.4448000000000008	1.5923252735087128
1.4661000000000008	1.5778858037522259
1.487400000000001	1.5632216173987956
1.508700000000001	1.548335046425634
1.5300000000000011	1.5332283758945673
1.5513000000000012	1.5179038453331182
1.5726000000000013	1.50236365006258
1.5939000000000014	1.486609942475578
1.6152000000000015	1.470644833265459
1.6365000000000016	1.4544703926097542
1.6578000000000017	1.4380886513097921
1.6791000000000018	1.421501601888478
1.700400000000002	1.4047111996481008
1.721700000000002	1.3877193636899674
1.743000000000002	1.3705279778975474
1.7643000000000022	1.3531388918847258
1.7856000000000023	1.3355539219106907
1.8069000000000024	1.317774851762893
1.8282000000000025	1.299803433609445
1.8495000000000026	1.2816413888222542
1.8707999999999991	1.2632904087721308
1.8920999999999992	1.2447521555970336
1.9133999999999993	1.2260282629445847
1.9346999999999994	1.207120336689887
1.9559999999999995	1.1880299556296667
1.9772999999999996	1.1687586721537246
1.9985999999999997	1.1493080128946043
2.0199	1.1296794793559657
2.0412	1.1098745485218904
2.0625	1.0898946734453963
2.0838	1.0697412838195943
2.1051	1.0494157865304519
2.1264000000000003	1.0289195661925326
2.1477000000000004	1.0082539856682258
2.1690000000000005	0.9874203865710947
2.1903000000000006	0.9664200897539653
2.2116000000000007	0.9452543957822901
2.2329000000000008	0.9239245853933621
2.254200000000001	0.9024319199418811
2.275500000000001	0.8807776418323939
2.296800000000001	0.8589629749390544
2.318100000000001	0.8369891250131893
2.3394000000000013	0.8148572800790904
2.3607000000000014	0.7925686108184549
2.3820000000000014	0.7701242709438785
2.4033000000000015	0.7475253975617837
2.4246000000000016	0.7247731115251521
2.4459000000000017	0.7018685177764056
2.467200000000002	0.6788127056807949
2.488500000000002	0.6556067493505973
2.509800000000002	0.6322517079604518
2.531100000000002	0.6087486260541223
2.5524000000000022	0.5850985338429797
2.5737000000000023	0.5613024474964767
2.5950000000000024	0.5373613694248847
2.6163000000000025	0.5132762885545383
2.637599999999999	0.4890481805958439
2.658899999999999	0.4646780083042665
2.6801999999999992	0.4401667217345632
2.7014999999999993	0.4155152584884284
2.7227999999999994	0.39072454395579365
2.7440999999999995	0.36579549154997026
2.7653999999999996	0.34072900293684305
2.7866999999999997	0.3155259682582755
2.808	0.2901872663499398
2.8293	0.264713764953713
2.8506	0.23910632092481474
2.8719	0.21336578043387752
2.8932	0.1874929791640398
2.9145000000000003	0.161488742503292
2.9358000000000004	0.13535388573215182
2.9571000000000005	0.10908921420680734
2.9784000000000006	0.08269552353798376
2.9997000000000007	0.05617359976595448
3.021000000000001	0.029524219528247332
3.042300000000001	0.0027481502317334987
3.063600000000001	-0.024153849790528318
3.084900000000001	-0.051181031117688854
3.106200000000001	-0.07833265308651276
3.1275000000000013	-0.10560798363982223
3.1488000000000014	-0.1330062991784335
3.1701000000000015	-0.16052688441637528
3.1914000000000016	-0.18816903223944456
3.2127000000000017	-0.2159320435668938
3.2340000000000018	-0.2438152272162107
3.255300000000002	-0.2718178997709235
3.276600000000002	-0.29993938545129245
3.297900000000002	-0.32817901598786836
3.319200000000002	-0.35653613049779515
3.3405000000000022	-0.38501007536380427
3.3618000000000023	-0.41360020411583276
3.3831000000000024	-0.44230587731517595
3.4044000000000025	-0.47112646244112005
3.425699999999999	-0.5000613337799893
3.446999999999999	-0.529109872316553
3.4682999999999993	-0.5582714656276845
3.4895999999999994	-0.5875455077782851
3.5108999999999995	-0.61693139921936
3.5321999999999996	-0.6464285466882094
3.5534999999999997	-0.6760363631106798
3.5747999999999998	-0.705754267505423
3.5961	-0.7355816848901073
3.6174	-0.7655180461895404
3.6387	-0.7955627881456431
3.66	-0.8257153532292455
3.6813000000000002	-0.8559751895536337
3.7026000000000003	-0.8863417507898393
3.7239000000000004	-0.9168144960835893
3.7452000000000005	-0.9473928899739071
3.7665000000000006	-0.978076402313312
3.7878000000000007	-1.008864508189572
3.809100000000001	-1.0397566878489781
3.830400000000001	-1.070752426621123
3.851700000000001	-1.101851214845093
3.873000000000001	-1.1330525477971225
3.894300000000001	-1.1643559256195803
3.9156000000000013	-1.1957608532513349
3.9369000000000014	-1.227266840359454
3.9582000000000015	-1.258873401272119
3.9795000000000016	-1.2905800549129078

==> Thre.dat <==
-4.	-2.9907576410961764e-30
-3.93	-0.5428705279743569
-3.86	-1.8957510488688813
-3.79	-3.606117355663346
-3.7199999999999998	-5.239637359005923
-3.65	-6.4514730486041225
-3.58	-7.030837251537701
-3.51	-6.915690178894287
-3.44	-6.179919008236441
-3.37	-4.999508685316524
-3.3	-3.606631851996441
-3.23	-2.2411629300053266
-3.16	-1.1080667035448806
-3.09	-0.3468583470549104
-3.02	-0.016429963488138872
-2.95	-0.09555066738655178
-2.88	-0.4967585795987296
-2.8099999999999996	-1.0895203060620477
-2.7399999999999998	-1.727613380162481
-2.67	-2.275696964263054
-2.5999999999999996	-2.630839017738361
-2.53	-2.736126380245061
-2.46	-2.585110346329103
-2.3899999999999997	-2.217447786963405
-2.32	-1.7074436771825154
-2.25	-1.1481151648007297
-2.1799999999999997	-0.6337978716778074
-2.11	-0.24420700613683935
-2.04	-0.03232841533402229
-1.9699999999999998	-0.01767979720420206
-1.9	-0.1855082356240345
-1.8299999999999996	-0.49153561248362776
-1.7599999999999998	-0.8710646246063615
-1.69	-1.2507128620291597
-1.6199999999999997	-1.5608011492557157
-1.5499999999999998	-1.7464872158629106
-1.4799999999999995	-1.7760661852782098
-1.4099999999999997	-1.645382850947234
-1.3399999999999999	-1.3779264379441374
-1.2699999999999996	-1.020811726618209
-1.1999999999999997	-0.6374052877966838
-1.13	-0.297765649462396
-1.0599999999999996	-0.06829069393674074
-0.9899999999999998	-0.0019917458533578775
-0.9199999999999999	-0.13065548626625126
-0.8499999999999996	-0.4598477373341333
-0.7799999999999998	-0.9673080720794718
-0.7099999999999995	-1.6048390411745457
-0.6399999999999997	-2.3033658288654557
-0.5699999999999998	-2.9804811081021656
-0.49999999999999956	-3.5495328838618065
-0.4299999999999997	-3.92918164864446
-0.35999999999999943	-4.052352167082736
-0.2899999999999996	-3.873624256299976
-0.21999999999999975	-3.374323088301484
-0.14999999999999947	-2.5648512186896686
-0.07999999999999963	-1.484115928689456
-0.009999999999999787	-0.19621090089183
0.0600000000000005	1.215220903583732
0.13000000000000078	2.6543106847835514
0.20000000000000018	4.021213482014632
0.27000000000000046	5.220480644344196
0.34000000000000075	6.168789534166496
0.41000000000000014	6.80137318420651
0.4800000000000004	7.076654517434373
0.5500000000000007	6.978784869465316
0.6200000000000001	6.517993393622373
0.6900000000000004	5.728852036047036
0.7600000000000007	4.666732653696976
0.8300000000000001	3.4028653292580056
0.9000000000000004	2.0184919017238796
0.9700000000000006	0.5986433173791857
1.040000000000001	-0.773944345240115
1.1100000000000003	-2.024316234227127
1.1800000000000006	-3.089817345182496
1.2500000000000009	-3.923383898672593
1.3200000000000003	-4.495468636297133
1.3900000000000006	-4.794580666747192
1.4600000000000009	-4.826528946942053
1.5300000000000002	-4.612548218483703
1.6000000000000005	-4.186552050813029
1.6700000000000008	-3.591797026667864
1.7400000000000002	-2.8772550173848046
1.8100000000000005	-2.0939790992287817
1.8800000000000008	-1.2917168372825492
1.9500000000000002	-0.5159774509857606
2.0200000000000005	0.1942976008438147
2.0900000000000007	0.8083721552918247
2.16	1.3046324891744523
2.2300000000000004	1.6708099467384154
2.3000000000000007	1.9035803648902914
2.370000000000001	2.0076458804060704
2.4400000000000004	1.9944267658566786
2.5100000000000007	1.8805008429872132
2.580000000000001	1.6859267375254388
2.6500000000000004	1.4325764527869105
2.7200000000000006	1.1425846089405243
2.790000000000001	0.8369986119881714
2.8600000000000003	0.5346883859339963
2.9300000000000006	0.25154835372395656
3.000000000000001	-3.844936815744048e-15
3.0700000000000003	-0.21121790939306564
3.1400000000000006	-0.37700150254491166
3.210000000000001	-0.4956188460841902
3.280000000000001	-0.5682819173642265
3.3500000000000005	-0.5986065418464107
3.420000000000001	-0.5920122400089239
3.490000000000001	-0.5551094995104064
3.5600000000000005	-0.495115079437205
3.630000000000001	-0.41932745407702327
3.700000000000001	-0.33468526726592385
3.7700000000000005	-0.24742245594293424
3.8400000000000007	-0.1628251421749865
3.910000000000001	-0.08508796099605566

==> distMGCcircle.dat <==
1.0128309463586556	-0.015589832331746602
1.0740287074313921	-0.0019560290918915002
0.948382019555512	0.044263364721736254
0.9614903145557717	-0.032644414349675806
1.0275802558741687	-0.00639298912099035
1.0570970357505038	0.01384333562108884
0.9685327837672139	0.005163440110604259
0.8513310315924244	-0.05640173680021383
0.9670064211074221	0.0036170448007709645
1.0209888146425796	-0.011884195521485182
1.0085302789422976	0.002396300251575023
1.072157019672395	0.009335638524215654
1.0582626682581702	-0.0059929525067775645
1.0217826632586942	-0.013928771901072667
1.0215080526605373	0.015288195845674448
1.0020583792512683	0.039490806231921326
1.0081415627834958	-0.0008553635988921251
1.0462732021819126	-0.0180219230542674
1.045914820110318	-0.001165603236667494
1.0139725854936426	-0.001616564341124828
1.0159823215354762	0.01289166671999941
1.0516121270875047	0.0029775063142524847
1.0741885360114405	-0.009788568265010962
1.1141048935956057	0.0015701376000335865
1.0467396683380894	0.0021968772986556886
0.8715009785810462	0.005665219858268059
1.0365731978108066	-0.008860685288411694
1.0147665157128645	-0.007978478045886144
0.9742872043986095	0.01100397775287883
0.9620486275350766	0.020375712353802367
1.0609683578764237	-0.0120900679237337
0.9998189553213638	0.020763175694433297
0.9999479612540373	0.005226687979299891
0.9898800963208971	0.012369507856679842
1.0749511669715837	0.005130905795805644
0.9811353911709677	0.014789248987225265
1.064681655810219	0.010165497746151206
0.8174588642207175	-0.012231124563284566
0.9612964267283074	-0.008071873199303803
1.064433335351983	-0.002090369904021834
0.9540817467395095	-0.007803325645043739
1.0346144797283756	0.006838326853572663
0.973008756334176	-0.01656460551775517
1.0636704978100509	0.02129269986179805
1.000253081195842	-0.0010581698404792679
1.0454343621357387	0.017188797292393806
0.9648012662702381	-0.003200365640613442
0.9795725676155527	-0.01385254599460245
1.0298046798590903	-0.005785100378641
1.04998265849796	-0.01820223988897109
1.0070375817033093	-0.006903870740302353
1.0528101379340193	-0.0020814574598166133
0.9268927837589424	-0.02034097362945733
1.0826800777018608	0.0013770117550758944
1.04713103019861	0.012009485002859798
1.0805771871932106	-0.0022246908740624917
1.0809955014053425	0.0032491954991275005
0.9786089894481237	-0.011828520372606855
1.0238670419150109	-0.0036956523305020925
0.9705067312876552	0.011069936161444268
0.942672435881324	-0.01341384584147187
0.9414888781762395	0.048675412908050844
0.926778023831678	0.036446464211240134
1.0534695802276384	0.0018362532029364503
0.9071172760670655	-0.018495649043544383
1.0416839361449877	0.000582958476430886
1.0723604123584851	-0.0022644053287497728
0.981065211474085	0.013974990919808132
0.9942738759358972	0.0020586414450688632
1.0092035793910576	0.007230980860906125
1.07455198097998	-0.002432095608783421
0.9795302707348048	0.004012934908676854
0.9650910418361531	0.021067358178146006
0.9811472831156891	-0.020190937772104844
1.0673077739205579	0.00999188465196581
1.019289667041588	-0.0048580086675678105
1.065526334002809	-0.002185915561983709
1.0417742465916657	-0.0017738705428523979
1.0980282011097577	-0.007563379175754318
1.0080693734879298	-0.005298671234085927
1.1079825268917896	0.008387369081706498
1.0542413829046728	-0.0020523607685817946
0.928071396759328	0.007082683171430437
0.9969777385579756	-0.0028109694591927897
0.9549504239947891	-0.010361354274741337
1.0252951891086517	-0.0036044166001500825
1.0685010037724136	0.017794629277833724
0.9960629520093867	-0.007448359795272269
1.048165689475283	-0.0013522187187668072
0.9910059573515907	-0.0016129778181979205
0.9259675600223216	0.03729176186588248
1.0300833968297263	-0.005003283539704949
0.9671561485585484	-0.0019178312941510586
1.0410370764789758	-0.006738109129015875
0.9518672945009768	0.02717230823694469
0.9992134620698355	0.008907268317473639
1.0506410290883839	-0.014139154426549422
0.9907773665883403	-0.0020286578526735807
1.0011129619542642	-0.0090663942548334
1.0293935802405936	-0.01190751755067373
1.0071240032020174	0.004636495916356847
1.0647170306464222	-0.0003703747997573629
1.0298627379490013	0.0009731932330404948
1.102078327781572	-0.0025147397521326203
0.9637809001312446	0.021882896687051345
1.0048352146784758	-0.011952256622296712
1.0384480723570553	-0.007838855050630922
1.0088032560297084	0.02006418757139
1.0045815299830383	0.03434192240917914
1.013644339730912	-0.008933558631267035
0.9629513850540816	0.01746134728009178
1.0801916706752082	-0.0012879467970564917
1.0330151995353964	0.02930834934609236
1.0091611959828617	0.007543383521292791
0.9531556798548275	-0.008049627506494671
0.8310775395489658	0.0053474591854774335
0.9643759787158445	-0.017087419808625284
0.9995893268713508	0.001387604782439385
1.0386220454591344	0.02170017396577502
1.06112797961155	-0.008920530204770507
1.048974252110594	-0.006932863953815176
0.9709483010865773	0.00540109936284596
1.0444575920043955	-0.0004305001617250573
1.0234432632711878	0.009016240269166002
1.0426507417429036	-0.002628063846890266
1.093100170661253	0.0010004021075242944
1.0772782348793173	-0.0009332269450454848
0.97565693804601	-0.0036070287685437586
1.09229359758609	0.0009911770318884183
0.9984816110143573	0.005520456983236773
0.9909462087611548	-0.02572954103756995
1.0097720991809114	-0.01940843151188411
1.0898354592641062	0.005232686490101675
1.0006239899741174	0.003212607007452246
1.005981988813867	-0.030840673600659868
0.965073977642951	0.023149881992081907
1.044743638028719	0.0011286750029469478
1.03815100479293	0.0030478890318042543
1.0550310618401684	0.0033638123414484107
0.9182499893898158	-0.016022469565087682
1.0883929847324336	0.002119120370291457
1.01157705973455	0.0052470997558946774
1.0471675076988476	-0.019118814981929414
0.9914250823060639	-0.0027642665362480716
1.050280626207583	-0.007810010899498401
0.7408132519996089	0.028225268224943405
1.0796703675112052	0.0035265869559054043
0.9851912157620508	-0.039214105250040626
1.0405484797457312	0.0037600538324921427
1.0039177650548416	-0.008701146388013458
1.0213434249487652	-0.020172409858085237
1.0208563457967335	0.00537932498823807
1.069713301987902	-0.005553300203744069
1.0448261744316414	0.01181539194427247
1.0937686706160978	-0.001924025768905187
1.0131745865868342	-0.017562062943746425
0.9021658578853784	-0.01878976360628855
1.065711981689206	-0.01254426380262987
1.026453112014165	-0.00025597107304921535
1.0290451889372592	-0.0013597048539029208
1.0087975974682926	-0.005171312556817935
0.9068405673899643	0.0001390220416321711
0.9931208809663676	-0.012945323667667603
1.0525411711245616	-0.026700130168523947
0.945707436750322	-0.016653444031973406
1.0295119965614783	-0.0032331068655671344
1.0496602205949206	-0.0004377950182600125
0.9307791016076852	-0.008950707091904504
0.8626372436818109	-0.06347752832890695
0.938705548454587	0.039634289821208514
1.0151783347123624	0.008197315142360344
1.0278847820930386	-0.0062390085251554685
1.0184684363104621	0.019742650489759532
1.0362838673756398	-0.0011254939884682857
0.9728766274163082	-0.01228420442068351
1.04662369975237	-0.005485713470930679
0.9392486514077745	-0.0009058679911098007
1.0218248604213527	0.002686053494380236
1.0030218569900293	-0.004101420343456975
1.0195304576446949	0.01684105017275662
0.9858628443853817	0.016501839523336507
1.0725519550828355	0.0020160880835377016
0.9655260809784075	0.0063173646520260675
1.0303062383487542	-0.0035460652948800125
0.8618204473273691	0.041198095623624746
1.038877070269196	0.019400586276588434
0.9945966441054886	0.032294106494196055
1.0278279662671463	0.008903479009337504
1.024249776284323	-0.004142288178595013
1.0363595342141647	0.004945169194902868
1.0629453837077874	0.010757559406681485
1.0116930467864305	0.006628729612972089
1.0604767901170833	-0.00972395111336245
1.0635366997166131	-0.006939313512218522
1.0110261429785994	-0.0176199623177776
0.9581727773760607	0.02739338396488039
0.7930280837649516	0.06259866930911391
0.9492903389956473	-0.0007708593693793115
0.9385469017298218	-0.0043687022219488615
1.0766583618755452	-0.006957260194027472
0.917480973545828	0.005485087580319866
1.0462141654504373	-0.0046323929532782445
1.0968357733403473	0.010229306178414468
1.0504433383853622	0.0006889805171937709
1.0195701520026277	-0.005485618080998549
1.1030709043913116	-0.0015692264998080194
0.9053955651459217	-0.027240978206227017
1.005329142724704	-0.038645791159414834
0.9093548689191442	0.017326544738996603
0.9365831772188132	0.00886172456721269
1.011420085789359	0.008633744461619316
1.0008270194776685	0.0353715992824167
1.0115563079146752	-0.005882303125679231
1.0307956702748453	0.009244008514217222
0.9910826013363714	-0.015000270765401873
1.0725282475132223	0.006846315767789628
1.0137728475192918	0.007191394325624497
1.0489042759852953	-0.012753690286573973
0.9705666755805523	-0.010590833450866192
1.0802480840010629	-0.01485770820487629
0.9939196216628464	-0.009100674645056548
1.0558673909564231	0.0130524106053114
0.977965750356844	-0.008418655558985591
0.9883842581206831	0.0038201184289077153
1.058107716653512	0.0007000497419438205
0.9981871838435562	-0.005041235987731837
1.0168163554169252	0.003632257652016798
1.0482877992501687	0.009682684897552495
0.8627810092823606	-0.018406105584611157
0.9183709847823102	0.011287707633507464
0.9851801833103168	0.0044272811078824035
1.0776702871830925	-0.0030755960057681367
1.046625841925244	-0.010860531841345835
0.9785899993996685	-0.004805396098400799
1.011209342226639	-0.018054161318169504
1.039445332302371	0.014419271750725444
1.0396301662588305	0.005047395700649
1.0815707478059076	0.002597121084628038
1.073934162355263	0.010630505388365552
1.0236192216199114	0.022196842440804603
1.0276318918118357	-0.00275282382427147
1.0510557666900056	-0.0009360599541148444
1.0575216606935711	0.010253648963577888
0.9774736075417231	-0.0041935727535414484
1.1094905039075196	0.000885484060231961
1.0575924832293608	-0.011235681885369338
1.0824630359390273	-0.0014359289719661507
1.0811175772529158	-0.00697695432317483
1.0256172389274456	0.017073359209136864
1.0603384308943946	-0.0014030079367922915
1.0515363921668182	0.009504190373282831
1.0579588661786161	-0.002699882983077797
1.1162236367923597	-0.0023048830547991723
0.9474659161060601	0.01539787274184382
0.8585599868091717	0.00907302981758369
1.0220787980544757	-0.013172413919773543
1.048244175894923	0.013575184520203332
1.0074444005325074	0.0022242228283737633
1.035115304463729	-0.007587752043796328
1.0414215975882255	-0.0001921753366121007
1.0576961084200691	-0.00757925554752979
1.0453662061866629	0.007843980885313311
1.0559751253121292	0.0067827232891601134
1.0378701619137467	0.0011406877969630884
0.8736225096134215	0.022313213285282442
0.9971533062515877	-0.044535142526572764
0.9882501532477324	0.017759889170874177
0.9936063382294147	-0.0137078548647146
0.8726686258584542	-0.0037425843289866758
0.9766217404996745	0.006175854904237272
0.9436667188477901	0.005467080047523683
1.0079201824824122	0.009299615636387556
0.8524073867829018	0.03650966106302391
1.1001237858904234	0.006959426922893654
1.049094472834177	0.002859986262320388
1.072060965516985	0.001315195669321191
0.9739826624244649	-0.00592929086415038
0.9306610136628171	-0.004824264358033529
1.056398670433457	-0.01826017389189938
0.9768094666126675	0.013308674562396731
0.9502422249181909	-0.01706912634860398
1.0073062675282662	0.011281471301996861
0.8820658935042395	-0.04555766268217402
0.9956648349258647	0.014053095074755967
1.0529089489622934	0.006565517280436221
1.0239307065314371	-0.013133321282518502
0.8378231342637389	-0.046178864787925204
1.0618132192639216	-0.008764103060482979
1.0597152757686685	0.007156375936252452
0.9522435392949058	0.008127612963088894
1.0367598100292552	0.005429312907427849
1.005333713706891	-0.021897834818067275
0.7926938889426908	-0.012770444409958006
1.0604459114464029	0.002682693763893491
0.9527647373744341	-0.011256855599438098
0.977747607918338	-0.0015394193320875317
1.0608268330035369	0.006022304644081378
1.074492503520377	0.007368084029087633
0.9256260729394732	0.0013762787841043792
1.0388345954417362	0.020108299044196035
1.1036895047678557	0.002886072097280632
1.0792070141669081	0.004770196013840808
0.9654675747575354	-0.003892792473285738
1.0288957655509643	0.023275456664986902
1.0341593870392172	-0.005516914054116492
1.003069836006401	-0.004144413297025044
0.9597150594605935	-0.00848303562365205
0.9827640194542515	0.013581540946957134
0.9855768477538138	-0.014718438122081685
1.0197577159327145	0.012593041343431392
0.870925188830434	0.030368662132241257
1.0091263664385393	0.008316464944193705
1.0135203100311472	-0.00019729362674845324
1.0427416610959201	-0.0009959848973350252
1.0479556396861638	-0.009626944465677037
0.9913353137020401	-0.004840605651756929
1.0223627576849894	-0.0030990411304208845
0.981088735031741	-0.003414481895269631
0.9571405798367313	-0.022231509920027998
1.0199355663068614	-0.006234175271659521
1.1027151865648075	0.0054562806773736814
1.0407599962311498	0.01124672688359701
0.9793480330221512	0.008449600162068152
0.970128787519349	0.0021588277448937065
1.0773292327285124	0.00431750466083979
1.0150105408404422	-0.002566874942526643
0.9856841568358956	0.002780519143108081
0.9215969910302206	0.010485679669050701
1.0130035977377132	0.001074433122544805
1.0425109965180885	0.009395594889442777
1.0568053547979217	-0.002448577995574251
1.0251866730293897	0.007913337036582594
0.9461817929786874	0.012683296771261092
1.1098762126901431	-0.003356760550428304
0.9528431359447618	0.02137402766993242
1.0161206943330878	0.014254899644074481
0.8836989577291468	0.013719617846688603
1.0633300892453525	0.0007386506658009662
1.0028314081757206	-0.005947703572214141
1.0281757907247293	0.007492287407463058
0.990778468731826	0.011130837744425982
1.0568127614284892	0.006000828590561588
0.9894210967579942	-0.0040967212411917656
1.022245219394551	-0.004575699041197406
0.8851610789556184	-0.014648154410805457
0.9992981924748415	-0.014097545775920296
1.023683524102821	-0.009282899620601599
0.9803589365546717	0.004387652522228149
1.0145234575223063	0.004976004226436328
1.0373217516075246	0.003552296432785597
0.9514514435538756	-0.019318385037288322
0.9101000689153719	0.032421610806277694
0.9832193247320402	0.01843374168726039
1.0701616055881904	-0.0011419336152320375
0.9413198605167152	0.0602299440069596
0.9395863124413508	-0.0004065668802110775
0.8834155117269992	0.04048068627242031
1.0527173744299703	0.013039709094631553
0.9125184385678498	0.012170180607679557
1.0159330890513718	-0.007599778480237744
1.0954775717874563	0.0010141562625551872
1.0529581703875703	0.007674699466460298
0.9632140899291913	0.012096900736872133
1.1189834799738811	0.00818214152599852
0.92304135597236	0.0060001263389113605
0.9360371939844635	0.009760487188339814
1.0758918307213863	-0.006038281358428329
1.0665083276484466	-0.0009266295208138944
0.9648508520023212	-0.015832665006554943
0.9911690489302181	-0.008150640340671101
1.0572158407543886	-0.016957903338734502
0.964514646096565	0.009285027885608147
1.0167966516696225	-0.01114572932599094
1.0889813224014757	-0.002909424141103487
1.0363160541077359	0.007459827028164566
1.0239655302804742	-0.002165305853650839
0.9129326267430347	0.0032375803879251125
0.8556635538716976	-0.0016086983815773405
1.0138501899200418	0.0013490941140749085
0.639142311434805	-0.02689761064104298
0.9746759215398231	-0.0010646166130704963
0.9694808053822408	0.010360581891333109
0.9146637310210041	0.024918084041373276
1.0958207048132438	0.013359393432942146
0.965795495485367	0.019537661642420337
0.9530502021331944	0.0018226480607890182
0.9764270313116105	0.008135231437248796
0.9878072349072972	0.010455555338718607
1.0512184934380993	0.014199274684078226
1.0977627447702316	0.006758735141645364
1.0210734827608758	-0.0025653753136885673
1.0321611027142137	-0.0025280748078616512
1.0012192490214777	0.00837395538432425
1.0062154334936897	-0.0013119524048692437
1.009964115643111	0.005657615554648918
0.9545981780689693	0.01436512169451706
1.004891321367429	0.012669622711098187
1.0337468201691824	0.002515577222542483
1.0029699487137707	-0.027523652234376264
0.9948719957286959	-0.012366258397689144
1.0709106959646828	0.009973334055903949
1.0560108230787255	0.0047845031219801715
1.0275975924755534	-0.0007339081439265372
0.989078422587554	-0.015815552707137654
0.9054919768011639	0.03197934222659939
1.0065453720557052	0.004038001751301043
0.9531931672629511	0.0001730207543771692
1.0031284984358706	0.004953767429014331
1.0527783752443063	-0.013131080500319322
0.9445341041335266	0.016149651556983457
1.1146874308829953	-0.0018193242463866374
0.9679223027398491	0.014799372002014545
1.018306846308377	-0.0007889161437765655
0.898868512751292	0.00775909950992393
1.004457502598834	-0.015054672176793583
0.9476615928664794	0.04436911955175695
1.059100852804464	-0.0057763601929557915
1.0619506261041012	-0.005533524217124669
1.0359186075540396	0.0017496641142021108
1.073750679576019	0.0017793800911818569
1.0502381188113237	-0.010929587651643773
0.9457707730781674	0.024138723202527766
1.0782644786703623	-0.008145372280949657
1.0366852894374865	-0.009252535608737343
1.0227087642594994	-0.01916377717278411
1.01260783922381	-0.0010957101667082537
0.8453205354179645	0.04091761066105289
0.9867379390346107	-0.016727265152648548
0.9563485786478659	-0.0035446526768165743
0.9716856575231849	-0.003201735033952805
1.0647827720682161	-0.00040349884079349734
1.0375855623031949	-0.004852412409396659
0.9491245161587106	0.026634861317696358
0.9483063093591815	0.006452773065112125
1.0355794864551422	-0.0022483675739620236
1.0255738178116922	0.010781119325097654
1.0295109204578514	-0.004072096783846165
0.8923958350548831	0.014924459518063697
1.0307845413055963	-0.0011310198557482247
0.9929176495453377	0.021510758079597587
0.9756504679143948	0.0164588317381242
0.8116705702773678	0.008800101519301447
1.0128099203828052	-0.009959280424762969
0.9697586941652538	0.019117917157954554
0.994317538639913	0.011537295833811096
1.0452450206837698	0.005735195396124899
1.001750058569299	-0.0049006501282849385
1.0213685689554906	-0.005561797115105315
0.9600500276349658	0.01072248544414233
1.0785861582585987	0.010540781521091624
1.0040022098292756	-0.027155391683487948
1.0678451992092732	0.003360922206646289
1.0186717487900225	0.005998205511132214
0.9402083796618883	-0.0054369934496445805
1.0604383766604781	-0.004847000113950924
0.9343740729917263	-0.004201465392054836
1.063598917187892	-0.008143808318402862
0.9934777439488424	-0.00236360531216757
0.9414157176244341	0.03078656012265362
1.0751410161567396	-0.0017957381925396076
1.0390405816053758	-0.009510642299587034
1.015076703238364	-0.0072058231932196236
0.9212560024072177	-0.0072843981312481505
1.0605845941160126	0.007351207734966689
1.0457679119547474	-0.008874434097944433
1.0015921217673793	-0.017913798925912668
0.8747568597284546	0.026752592664301113
1.0698658468561024	0.0022557261861237904
1.0220169149849045	0.010937658160618851
1.0101483553993957	-0.01054154987806853
1.1041218826732146	-0.002575898922404773
1.062227836808986	0.012259085092557355
0.96321071182897	0.001239630989776261
0.9411785444407548	-0.02909392461600928
1.0472929404695368	0.0010013026980042717
1.004065384738097	-0.011539095633249489
1.0285436516804514	0.0036542392184252177
1.017049630358804	-0.004713942836097228
0.9661204222594355	0.004693695626179737
1.0184389782469658	-0.0031506906155770254
0.9890421800964043	0.019839592212656285
0.9801577522689325	0.007764625568075641
0.9056536078373455	0.007893353088517612
0.9862518666821088	-0.0017675551765030083
0.9460399523910804	0.020795702993471346
1.017599443445292	-0.005554318565620224
1.0012304804719607	-0.021527768988122864
0.9492786344408654	-0.014422808740381373
1.028733254890385	0.009447656768566863
1.0019778809305697	-0.0026328859154962315
1.0505533311607012	0.00885371903696111
1.0342562708413536	0.006686038704405946
1.0060059182682142	0.002515919778967816
0.9583410698293308	0.014063984274400388
0.894041256744116	-0.011180966422049873
1.012828646235029	-0.00815510402357544
1.0189840254637161	-0.006730997261573463
1.0859193043229105	-0.008130906530684778
1.0588203257685291	-0.002980515397183497
0.8790687254193804	-0.04341555738167578
1.076209767218919	0.01017199313423844
0.9682189045922148	-0.0075869309229923965
1.0268186627573135	-0.0021698517715943062
0.9234533846627041	-0.005399919903126741
0.9231961329506039	-0.002176459759427789
1.0311703869688282	-0.012267188934014855
0.9801477106243394	-0.0022823985309674126
1.016305939638802	0.010407402316199351
1.0489983364015891	0.024399987531787296
0.976265064184191	0.013117803328376663
0.9840548788905041	0.02970595519175414
1.061057821150196	0.009381180414942814
0.9281405467529574	0.022025140041346425
1.017465471409079	0.011811785348855509
1.051489173237709	0.0013930010198488596
0.9091266611685672	0.03104288842780715
1.0372341558489928	0.0040141656955971355
1.0094524053736647	-0.006027685306928311
0.9640633234605466	0.02602970692304586
0.9609855403523987	0.021575956638400326
1.0332884715761728	0.0019718221746872224
1.0366958349495108	0.005194681731860016
1.046759833640677	-0.0036031311034899448
1.0563743991920924	-0.0019950635836759956
0.9504838549611715	-0.02204795608778349
1.0317961193762717	-0.0002649524112391087
0.965718048746222	-0.00038867869210617846
0.9806670059057034	-0.01882757858755681
1.0521873523768828	0.009591270324205599
1.03990294383006	-0.006888596217828013
1.0119861542848	0.004101121262487695
1.010684595318813	-0.004256954576813773
0.9126958484668863	-0.010806500665740893
1.0513762950742325	0.004353284409319002
1.04287112717765	-0.006258269519490896
1.03525522083537	-0.007476855936396345
1.0198198089507169	-0.005225248483352143
0.968383454964132	-0.01634810335850666
0.9608533223821194	-0.015157622727543748
1.0392409629529529	-0.018809011754421026
1.0354306868108563	0.013860106994891151
0.9951862276970354	-0.020215306462492897
1.0219638559655726	-0.012102688064313236
1.0065070743549558	0.008684049849035001
1.0430399351299813	-0.007252665856086172
1.038825520710014	-0.0015901005104551824
1.0426438865988206	-0.037369315623149796
0.9676867987715139	-0.0020791797128460257
1.0689016628876118	-0.015126057599462388
0.9557380058763517	0.028405646180885997
0.888414700888568	-0.03987677080762209
0.9857447607247598	0.015318542676596618
0.9478913005995543	0.02827378959193843
0.9712907665881045	0.005019890433109498
0.9100834898533435	-0.0049320700830951915
1.0381162573935456	0.0013006883782810885
1.0761504982195338	0.006048406369352653
0.9625499163997147	-0.00545422428117286
0.8368803474483576	-0.041108041374197934
1.0123750897050237	-0.014982006376535907
0.9931896237284297	-0.010022160842283086
0.9068883517491111	0.019392027955321554
1.0394526236252055	0.011721599753447257
1.057265444017075	-0.008823878696579615
0.9108975532932561	0.031474831351246464
1.1058068590692705	0.00009636212914449054
1.0365787408596094	-0.008528192662227275
1.032819788398135	-0.005763083911695021
1.076926132939685	-0.017463708243971598
0.9330869488875198	-0.006562225936859439
1.0235080346066923	-0.007260320337626348
0.8854223006368984	0.04851455279363299
0.897594642062946	-0.011060543408385644
1.07963218501476	0.0026121520764899302
0.9475183831415357	-0.03254457474550533
0.9922176092108101	0.0035985807216816785
0.7747852876920449	-0.013441467019991377
1.042420272300054	-0.01404366457560347
1.0737224657299702	0.004815842440783169
1.0059746070592173	0.0022764290321303205
0.9140865370276934	0.008563596216355787
0.9538183528278897	0.022602811369503005
0.9685361212028233	-0.006520010125024625
0.9773130572280889	-0.004156872557338885
0.9364075358875071	-0.07199471550561022
1.0773256276858625	0.0017476269467552063
1.0421400109831838	0.008934634759599476
1.0464367950555231	0.0015731130094102598
1.0068094081464607	0.02335066281205288
1.0521455590785262	0.0055562431248426395
1.0130141451785892	0.0007932153148402678
1.0409164465547058	-0.0037847276923405494
1.0332692605179155	0.002153139847032001
1.044530640068837	0.013638266162037534
0.9983418174877866	-0.012879165207414063
1.002246993281609	-0.011976706714378015
0.7017217593094685	0.02463922698069975
0.9465243578377555	-0.0015280028017849643
1.0060055606156035	-0.001486867269023493
1.040395244331525	0.0031240060276975096
1.028703404372491	0.011930921843539609
0.9887714160090016	-0.027197465944594518
0.8446830570904841	0.0966104995389079
0.9418672300684301	0.006845322924713005
1.055304468476496	-0.007876557442371963
1.0119140687542036	-0.009388312298189502
1.0851593721002712	-0.002680246823530432
1.0410444651850905	0.010196255117053136
1.0374960262197088	0.002813318678813784
1.0590621222993126	-0.0014354984738055817
0.9690422763035269	-0.02859997559681608
0.9759619152768868	-0.002833535592028648
1.0443975707063788	-0.010519952397249312
0.994494026466109	0.00867183305680224
0.9205462589890757	0.013445774582009958
0.9747443381443424	0.005985955686110739
1.0546572389331919	-0.016649874117902915
0.8970111979601368	-0.01757613625391037
1.0760356101612385	0.002126558186022087
1.0307657194600814	-0.021523910971819677
0.9623023954720226	-0.014248256407611294
1.043974396041095	0.00973519447512268
0.8866156128702426	0.0036017135337671844
0.9905801945447652	-0.0034776043085893273
1.047560886418007	0.0006051521732964647
0.9883355004879857	0.014493083881891118
0.997867460952942	-0.01525456190732378
1.0400122760538153	0.012325533326801932
0.9988867189221161	0.003804654700216383
0.9842645174901705	0.020371053391817426
1.0381834238400756	0.004883773948209642
1.0267567064579717	0.009511872133434855
1.0672407290788504	-0.011012467659367267
0.993649898573441	0.007655880716163314
0.9345510022143143	-0.02899490528551647
0.9842292364546639	-0.007254551506615618
0.9508121123099348	-0.029742490091734727
0.9832306674966853	-0.008226483481224569
1.0146699938706543	0.002425903212048745
1.0758451815261447	0.0007286303515966808
1.0704689235953626	-0.007434223630977968
0.985625696065053	0.014100786763941737
1.0075025420984514	0.0051988514835481624
1.0100765540569876	0.005309050809004211
1.0250626849863067	-0.004526898308718379
1.0696129762124944	-0.00695968381472372
0.961833445305337	-0.004397153427475586
1.064549831967136	0.012088268537769852
0.9229856019879343	0.021443993070326312
0.8587543921006253	0.04530557706395957
0.8670137344390246	-0.02915967413743253
1.0755602786671739	0.010098359975001638
1.067045554595188	-0.003897657319070822
0.9857166005491326	0.025795888184722216
0.92613731037762	0.014056955585402098
1.076345912544506	0.018597409799407966
1.046389233487811	0.013403962293794062
1.028047124720604	0.013181151191623667
1.036968027264156	0.0011889601685564808
0.9820522101160517	0.01777191856743142
1.0247411268048356	0.01569323030620513
1.0072479181246181	0.004862606315923847
0.9134160167775981	0.027335333182646623
1.0321602799873357	0.011566369480748902
1.0546195134353562	0.017662893778289147
1.0146340333937485	-0.0038660733639099133
1.0149720590724833	0.004740339044227048
1.0259186366997395	-0.015797694423884134
1.0475974570306332	-0.017882863915013977
0.9588348345217633	0.01250037428562768
1.069390303747939	-0.007426452549658764
0.892109942140127	0.0030289005549007453
1.0040983778114172	-0.015532788278519779
0.9438589471126354	0.03734450734339605
1.0004027167290097	0.012334657639188099
0.9889935156144639	-0.010066866114006487
0.9558028699983704	0.041661798421173714
0.9330469910429803	0.027575285582732312
0.9961532548312958	-0.004087868310771532
1.030686514606521	-0.003963570016144511
1.052731693375048	-0.008699307893158979
0.9759366909723466	-0.005491950762781049
1.04686513543351	0.003717696237503112
1.0103347654500436	0.0036138639245901732
1.0331389576868921	-0.006154759449265996
0.9970424334030649	-0.024355914245966052
0.9999698983941092	-0.008134645021359615
1.0475238398132265	-0.007433156573544713
0.9670426753657073	0.026956111985129486
1.0046898521943441	-0.018650663889539572
1.07615055093036	0.0014509836403522418
0.9966637038785666	0.021188137252493713
0.8026450588332691	0.018171051909453822
1.0486681362526817	0.0032810156888659734
0.991432270802306	0.01454566655080238
0.94315279524562	0.014502668005599278
1.0115254709968788	0.011903272072537066
0.9811036174623962	-0.0032250723994683575
1.0177422449258229	0.0026995983883411584
0.9905603729254171	0.05487151560553347
1.0105325248329453	0.016867310237080147
1.0442212499667254	0.020721928142208478
0.9882451678749308	0.001135652646469101
0.9668405649437248	-0.004887217730190508
1.0429553090596695	-0.01340268053436746
1.0209431315171564	-0.019352407083141517
0.9720657662354367	0.006969334664876326
0.9748234373234199	0.02011843846463012
0.969572119261251	0.00037101585078916783
1.0289093406440815	-0.011265702664477666
1.011057427180919	-0.006839959025785684
1.0232748253340378	-0.008267811789821234
1.0522766621623623	-0.0004035373832018815
1.0073739418093297	0.0011480276417360957
0.8824351379557612	-0.005365841037918328
0.9594125871297265	-0.00559104731861259
0.8886678512152474	-0.005904764653354999
1.0180321247804025	-0.007227661946883394
0.7861681347985471	0.025425456479702308
1.0746546392370744	-0.0017163117482072309
1.0158028678811462	0.032341208762105424
0.9545428329437632	0.009186123280250133
1.0280447261742405	-0.017679166055017168
0.9433324070972743	0.03249996854048541
1.0161811478270233	-0.019368018673731613
0.8890115261456963	-0.02110674993797508
1.010682728412743	0.020885499870125085
0.9056427475049815	-0.011951549803257647
1.0159848187947642	0.007545954478973945
0.9580726417072633	0.029213338207441545
0.9801830097302323	-0.007696446332771032
1.0004353714955092	0.010975490506148822
1.0001285619335294	0.0019410557837906668
1.0414230867598835	0.008631014876455071
0.9510133027588467	-0.017088452738038096
0.9239106888653698	-0.02864494122106798
1.0722412972339423	0.009279265089374501
0.9243067964740341	0.004604610872823294
0.937025040115002	-0.008331652612338113
0.9554665950794841	-0.016146816729638046
1.0379904763103778	0.013357756916873794
0.960608461439966	-0.019927769668673153
1.0703784052245011	0.007301213290568273
1.0188934630241002	-0.007089430838720047
1.0089305032198561	-0.0017730247388001144
1.0570459704666715	-0.004857220319613363
1.0710758005668195	0.0013764621740737285
1.0322793847511267	-0.0014382822006126935
1.0016768223798362	0.020931111156766373
1.0445968816281799	0.006797612175939947
1.0302285573607441	-0.0028632392570096337
1.031101297594017	0.0007600928735626867
0.9474862530073139	-0.03466587600051391
1.0177392837701817	-0.009402956245188561
0.8950417502712915	0.01831728389637523
1.0062382889751884	-0.0036291720438511683
1.0085430742328427	0.00931499128120657
0.9278581403009952	0.01980536152687468
1.0021925963828455	-0.0013602757071186084
1.0209430183984034	-0.0017813069084543717
0.9479388115276295	-0.013895870619001365
1.0714020052993634	-0.0007016605308251233
1.037477235531116	0.0043931036721271965
1.0223801386414881	-0.005328964227783173
1.021971182291137	-0.03405103272158024
0.983762529264154	0.0007091585694510294
0.877878778951055	0.008709814447350623
1.0367651642951163	0.003524238452365113
1.0056119537020927	-0.015881471495445647
0.9460022750298896	0.02880407214324526
0.9180696222467466	0.021246040314046984
0.9984808355250601	-0.001293697097912909
0.9606895197058477	0.0021454371758261024
1.014354363020926	-0.003194645850035452
1.0289167970535291	-0.005509689471882871
1.0012289986925633	-0.008835733841284573
1.101592036011454	0.004085065589179268
0.9820547424453088	0.0080504549538018
0.9529267155493771	-0.002300991988079811
0.9234737424905649	-0.03188174658136885
0.9674866453847928	0.020189834804128674
1.0313570921452966	-0.00008091142183046686
1.065953773586286	-0.0021706071235891794
1.005241989019172	0.01714436106458701
1.034289396354126	0.006560393233590061
1.0538690139868172	0.0015749116277304542
0.979202012461426	0.004382546129945852
1.0184327627804277	0.007558468414930934
0.9032570312362669	-0.03390950271310886
1.0445318739331604	0.013973019658684825
1.062820162064478	0.0005621421763196356
1.011531159498604	0.004246466078503792
1.0890057572493688	0.013969136357153791
0.9129099500005101	0.04008056566957015
1.007244898858501	-0.022228655346218085
1.006577660159945	0.01611012983930696
1.038987004637499	0.02043713468180941
1.059865412928499	-0.0037714233336872934
1.043031828716897	0.006530223961059741
1.0710091321212722	-0.003704443635320272
0.9576189967420452	0.003158237698756639
1.0003950892698283	0.0014948781820571433
1.0055987959039518	-0.02100293293156252
1.068767399643583	-0.0075730099560933775
0.9923982652356681	-0.006421414302348689
1.0338764035007293	0.0001935664111382946
1.0265529480026603	0.0053426210832671385
1.02428310305223	-0.008635701315022974
1.006214830360391	-0.002440396539794911
0.9830898758928519	0.015013336080064223
0.9874474205531684	0.004685767500917094
0.9521364542565895	-0.00797167084150501
0.9645960769682383	-0.0511926055131898
1.0728769474012523	-0.004190615480154902
1.0033615690293336	-0.009778410938859644
0.9353235639491352	0.010342566937183979
1.0250883802363984	0.018243530131108385
1.019508689421582	-0.03129830415798816
1.007450116086691	-0.011402001004444459
1.0259087490771104	-0.001594702349010175
1.0478065414543416	-0.006297158231942389
0.9726682948567921	0.006034054648321369
0.8231875535235409	0.013609513287252068
1.0185356113623114	0.0002773064841740625
1.0086295354534869	0.0006827698360455652
0.9746771223489209	0.012471567754336662
0.9832010047686356	0.01761888272453437
1.032020377757594	-0.002382389650409998
0.8932800745279514	-0.04385990916114543
0.9602691268853685	0.020321204115328576
1.0641736648867688	-0.0009444083940703609
1.0169761442298957	-0.01539043193375351
0.9783945681707452	0.015815895818136732
0.8567377348132412	-0.002880336573703531
1.0706123867128843	-0.0004270217738942476
1.0396118681253335	0.008105904148341506
1.0925297927842395	0.006293922295821766
1.0397751737100416	-0.0004106607304565506
0.8951701351381703	-0.0020052236835982895
0.9906935116363453	-0.008227883699342034
1.0214375264716824	0.015244856571719008
1.031314781305455	0.002296523158955919
0.9867576774835447	-0.021164210147987212
0.9593971390740732	0.032724577499226214
1.061788752767443	-0.0059687662757924075
1.037355263554197	0.005078342538549365
0.9328252177893371	0.006331271716741302
1.074437104600405	-0.007170943308631027
0.9928438202324751	-0.01745043250751428
1.0767458356508557	-0.006130863370996957
1.0174290398433539	-0.006617671234582588
1.0802237390860783	0.009788590111060893
0.8745814673454243	-0.016960416290946665
0.9512979997945876	-0.008493062218565316
1.0151991275153298	-0.0004575780208491739
0.9428321642638591	0.0032605213778014457
0.9569830876819085	-0.016294916247323606
0.8868491608051083	-0.02889868529799993
0.9872965330355176	0.01826917370866256
0.996008264801743	-0.0006355367138755346
0.9343265186175432	-0.02247362621797778
1.011371508823362	-0.0038581717679701546
1.0862711753999625	-0.005494836555831165
0.9726214422980038	-0.03260489938874301
1.0408108230938482	0.00860315238047005
1.0211750162294067	0.002504193151667611
1.0000743015412503	-0.027530980014169256
1.0024109262010443	-0.02360194379313595
1.0392032123054868	-0.006145441673571372
0.9989959232547092	0.007558043251952629
1.0207218835151568	-0.00800772094256779
1.0519256652351658	-0.0071588368099615085
1.0034903440806808	0.002761070030860117
1.007896184422052	-0.0068027516849120265
0.9739347089392593	0.012881656482483893
0.9954513614492908	-0.01973328949830613
0.9880127198044139	-0.03345730043141288
0.9807566736138749	-0.006305784298219149
0.951717779111811	0.0061282474457212644
1.0171595545443395	0.0028003466390435277
1.0734944973179947	-0.012245181786550636
0.9699535879414621	-0.00022981839934460612
0.9904440116032561	0.0217944708644705
0.9974042651139009	0.026331789431624338
1.046754206132145	-0.011451415486658472
1.0520586471106637	-0.006377426740259116
0.9782328997392735	-0.005796406743417642
1.042275853310379	0.0029331587036542568
0.9549692037187553	-0.016385157040134858
1.0716303179606244	-0.005628213880687416
0.9412509469926008	0.01668228377650716
1.007233436498545	-0.015190679661271737
1.0295897825308065	0.015987369711333726
1.088317584476243	0.014963419758271423
1.022806260169486	-0.013650167293284906
1.0022524331305722	0.015882095523191458
0.9331426873128734	0.034957288504842685
0.8987099930793229	-0.007395009816694815
0.9905636979540419	-0.011134183107557398
0.9816310841382333	-0.003515932538513339
1.021707817045047	-0.007658861118417886
0.8867481966611256	0.019997034096403174
0.9697350986206953	-0.01429214909457021
1.082147581441536	0.007738068562905293
1.0694513494155475	0.00011163829741651346
0.981614574437369	0.021447458475699142
1.0423495211840232	-0.006370924213745333
1.012603664759562	0.009120832438964947
0.9226072953117003	-0.009146620965376568
0.9670320988581574	0.014423613616864972
0.9918054688759279	-0.031229219659293282
0.9876079682950342	0.013426829942474803
0.9891210201831179	-0.013219878559667773
1.0489931497693454	-0.005284801857677918
0.9865236228492477	0.00513278126390216
0.9226543018719793	0.008326187692459457
1.0372326623170969	-0.0036575892339778676
1.0273095371424745	-0.0007227280715947911
1.0451755627251127	0.01924102156601143
1.0375818701207515	-0.020647283651482332
1.0315304054792713	0.00336034768945178
0.9763644489266626	0.03075399613701175
1.0685995901464083	-0.014948936879612969
1.024830060557625	-0.005191757775333086
1.071956281605876	-0.003438819661820979
1.041451416701043	0.009553820415962628
1.0292046391851914	-0.008616442922961539
1.0456243434567916	0.014482071550156553
1.0267361444494352	-0.0006751983719747454
1.0592170187407024	0.0037540332582441886
0.9947935770513365	-0.008128404500590465
0.9084638476916204	-0.009280030320236351
1.0511278514979352	0.007490616756384389
0.9505529485390385	-0.03314311006881174
1.0259934483972906	-0.0010783057946210585
0.9557801707549132	-0.007202945350339122
0.8622996209506095	0.0074320719771156
0.9308247675639231	-0.0038215405965268037
0.996261110923865	-0.01364358368150435
1.0024620818255383	0.03369531695792191
1.0236552700583235	-0.00815126509887275
1.0350603755832424	-0.003014867341958406
1.0525118912719582	0.009543810328782818
1.0177067453889193	0.0059914838576324795
1.0483992202671395	0.017397418949261695
0.9090115715619186	-0.020553952863800306
1.0561563524231177	-0.0016499330316155807
1.0488915256611275	0.00975512585873436
0.9985703501537675	-0.029524038649535577
0.9812243010909242	-0.012249084228123352
0.9306099175362126	0.00856750494735265
1.0146928024137294	0.004673843897215882
1.0023738578470334	-0.028465071364866885
1.0397768016421707	0.004961540285014989
0.911219285481679	-0.01986105254467689
1.0098193897256338	-0.002486808353310263
1.0291677937643091	0.0009854910630142464
1.0392952635058712	0.008867558209765015
1.0471964418791095	-0.012157712976979347
1.0094807939121655	-0.006160877015236578
0.9952468276837919	0.0010913428295725204
1.0448479192563753	-0.006000761495009907
0.9429750834336956	0.023272021605384486
1.011214417819147	0.0017228457583169355
1.0734261275745682	0.011621619581904892
1.101172578699222	0.0018080461557654077
0.907090442013862	0.025266428077122812
1.0568001191709322	-0.0004166567565175373
0.8657792125655203	-0.002278297367198711
1.0686929129289473	-0.012065431088264383
0.998825713229982	-0.007709129738017018
1.0127575816170067	0.006416575912303365
1.0402108143420195	0.0013071277521163893
0.9577709028689588	-0.005727329337735791
1.0303028934713834	0.004612269347503299
1.0022027536769924	0.0006026516664647481
1.06562929508309	0.01729627841422343
1.001540303386038	-0.012810611946022125
1.0040366828566727	-0.002498618225781603
0.9589826885163314	0.04005087522837048
1.0005847969423536	-0.014728201978767182
1.0460843404263058	-0.0012888920486909142
1.0093417974847907	0.010102061145369942
0.9654520921258506	-0.04751245060975063
1.0127924537916309	-0.020060207643207918
1.014251110050624	-0.0044971385590606
0.9707538401033933	-0.011313990699552726
0.9571413911963592	0.006254977716173497
1.077783502691868	-0.0015985354930027479
1.0941236328459767	-0.0007457741197176408
1.0540193617978384	0.005383158200591909
1.0118276547199285	0.004167863218102271
0.9621976613305012	0.019920364528591306
1.0215060656598363	-0.0049011700621973756
1.0126848469828909	0.022881074193632785
1.085315520890063	-0.00710762484920319
0.8346679807945865	-0.015335479701859342
0.9584434476699681	0.0184122981197545
1.0180984709537617	0.016132581768519998
1.0055705198657818	-0.02217258818900439

==> reducedcontours.dat <==
12.289532749312837	-23.333333333333336
12.351126457101541	-23.005952380952383
12.414697864588785	-22.67857142857143
12.480277900845284	-22.351190476190478
12.547894969589187	-22.023809523809526
12.617574748097155	-21.696428571428573
12.689339861835498	-21.36904761904762
12.758397676590471	-21.060236130634674
12.773351220603153	-21.01655239397117
12.897572899629333	-20.466387893804786
13.008249125148634	-20.05952380952381
13.153082792097653	-19.540829153656002
13.207181631219564	-19.29237242443772
13.271560170650158	-19.077380952380953
13.350075895556115	-18.79984807692542
13.371026696562398	-18.70932158781476
13.458630917813597	-18.42028290876538
13.545381567807857	-18.130870641982735
13.57979537854449	-18.0445434462477
13.72327772465526	-17.55396963219895
13.830794605498795	-17.279925180360234
13.912152995205107	-16.98187391801057
14.086435121780482	-16.513275533091143
14.111313908858525	-16.414279983914923
14.215299689189186	-16.13095238095238
14.3177077128641	-15.849851713013344
14.364162965870689	-15.736958790470908
14.465828918676173	-15.476190476190474
14.53125684962157	-15.288555160198325
14.640957973602116	-15.009187767214033
14.722851525504991	-14.82142857142857
14.853355139537667	-14.494047619047617
14.981756607167938	-14.176204324681326
14.993482460802682	-14.151996882840164
15.131874208798722	-13.839285714285712
15.218125118242016	-13.624895266473377
15.362950023589057	-13.33552785852195
15.461003319839891	-13.076435344183793
15.70796326794897	-12.540851916577237
15.713724222546015	-12.529761904761902
15.87486935892295	-12.202380952380949
16.13071129740239	-11.689973293932855
16.229551790451236	-11.448524922182735
16.455961518803683	-10.98095632805629
16.50455811986304	-10.892857142857139
16.626127596811692	-10.63995381474541
16.724202475818718	-10.448073536292416
16.837687732843023	-10.238095238095234
17.02272317755099	-9.831391362080966
17.203959769658397	-9.43844619502747
17.329316531024396	-9.201086723343554
17.524164815399686	-8.741336569730375
17.682336750932762	-8.391816307804687
17.73882591397496	-8.180526696019898
17.82735722525952	-7.946428571428566
17.908225840776634	-7.638188148635033
17.915179259620995	-7.602950434656485
17.98631152190934	-7.2916666666666625
18.025909079182288	-6.996652324754426
18.042402559346396	-6.924700301850502
18.028690051098824	-6.343107584917092
18.026750272358814	-6.276789028911705
17.885096399868754	-5.684025637690781
17.682237578378178	-5.118050189451434
17.42366275411059	-4.7687777915849665
16.493700613491004	-3.690476190476185
16.03598592282907	-3.219527563926921
14.926736711128253	-2.3954956161012877
14.788171243692936	-2.3057623533219958
12.828951081225632	-1.0714285714285654
11.967972013675404	-0.6639511863203771
10.978031531701664	-0.19517804485521462
9.860696921858302	0.23809523809524435
8.975979010256554	0.556028311378976
6.901460419713427	1.1460624307029126
5.7128238532996924	1.428937855552755
2.9919930034188518	1.8505431259305791
0.9840793544743914	1.978327055182076
-0.9840793544743899	1.978327055182076
-2.99199300341885	1.850543125930579
-4.918860777543248	1.5476190476190541
-5.983986006837701	1.374506045730251
-7.6457217575831375	0.965397249915304
-9.391574049680926	0.41999125142961
-10.978031531701662	-0.1951780448552145
-12.425890068107012	-0.871008786220576
-13.743096985565305	-1.6040226177764902
-14.904891546451921	-2.380952380952375
-14.959965017094254	-2.425871709128085
-16.69947403642183	-3.690476190476185
-17.154969472544504	-4.34523809523809
-17.606134711152478	-4.999999999999995
-17.853409240927572	-5.611629459893444
-17.885096399868754	-5.6840256376907785
-17.964701749751278	-5.982142857142852
-18.029716338178048	-6.309523809523805
-18.042402559346396	-6.924700301850501
-18.0279532749896	-6.997547020389727
-17.951958020513104	-7.425249908522147
-17.914418073548017	-7.619047619047614
-17.74191150052906	-8.181877183489064
-17.682336750932766	-8.391816307804683
-17.498740430144665	-8.928571428571423
-17.278502030883203	-9.28857774664611
-17.022723177550986	-9.831391362080968
-16.837687732843023	-10.238095238095234
-16.521690699453842	-10.864089051841042
-16.493573109436912	-10.909318836915915
-16.346809698579964	-11.220238095238091
-16.192016474601395	-11.547619047619044
-16.0984185232006	-11.718511978425184
-15.968481806966818	-11.989022736442363
-15.87486935892295	-12.202380952380949
-15.715201433024765	-12.526593932947398
-15.712468761423265	-12.531733851545034
-15.568121644196978	-12.857142857142854
-15.461948421553776	-13.076848992609891
-15.34262140835484	-13.34442520742398
-15.277128075479443	-13.51190476190476
-15.169148875303433	-13.747730940400892
-15.098875513140442	-13.90008351754173
-14.987222540719749	-14.166666666666664
-14.959965017094254	-14.22628873203195
-14.750700462229162	-14.729838478546633
-14.68202342735631	-14.943076960647007
-14.528852888735845	-15.287503003988926
-14.371715776703736	-15.733653105730534
-14.316916977645441	-15.849505627111846
-14.211966766239541	-16.139442901532114
-14.08643512178048	-16.513275533091146
-13.912152995205107	-16.981873918010567
-13.830794605498795	-17.279925180360234
-13.723277724655258	-17.55396963219895
-13.57979537854449	-18.0445434462477
-13.544497141928941	-18.130483549919063
-13.458149544114226	-18.422619047619047
-13.363762026469889	-18.75
-13.288530974608642	-19.000596134880308
-13.244493274302737	-19.173440018518328
-13.18156549634135	-19.404761904761905
-13.093792455366334	-19.732142857142858
-13.008249125148632	-20.05952380952381
-12.924937595342262	-20.386904761904763
-12.843854587816104	-20.714285714285715
-12.764991799042532	-21.041666666666668
-12.715970264530116	-21.247244886960605
-12.622181152518792	-21.655379319270367
-12.612005752871724	-21.741931352754136
-12.492079833397744	-22.253198986919823
-12.465992690006296	-22.460599684471347
-12.370451645173327	-22.854727141399852
-12.327694962659576	-23.175891198278666
54.17743479717675	-23.333333333333336
54.239028504965454	-23.005952380952383
54.3025999124527	-22.67857142857143
54.3681799487092	-22.351190476190478
54.435797017453105	-22.023809523809526
54.50547679596107	-21.696428571428573
54.57724190969942	-21.36904761904762
54.64629972445439	-21.06023613063467
54.661253268467064	-21.016552393971175
54.78547494749325	-20.466387893804782
54.89615117301255	-20.05952380952381
55.04098483996157	-19.540829153656006
55.09508367908348	-19.292372424437715
55.15946221851407	-19.077380952380953
55.23797794342003	-18.799848076925425
55.258928744426306	-18.709321587814756
55.34653296567751	-18.420282908765376
55.43328361567177	-18.13087064198273
55.4676974264084	-18.044543446247708
55.61117977251917	-17.553969632198942
55.718696653362706	-17.27992518036024
55.800055043069015	-16.981873918010564
55.974337169644386	-16.513275533091154
55.99921595672244	-16.414279983914916
56.10320173705309	-16.13095238095238
56.20560976072801	-15.849851713013338
56.252065013734594	-15.736958790470915
56.353730966540084	-15.476190476190474
56.41915889748548	-15.28855516019832
56.52886002146603	-15.00918776721403
56.6107535733689	-14.82142857142857
56.74125718740158	-14.494047619047617
56.86965865503185	-14.17620432468132
56.881384508666585	-14.151996882840171
57.01977625666263	-13.839285714285712
57.10602716610593	-13.624895266473372
57.25085207145297	-13.335527858521953
57.34890536770381	-13.07643534418379
57.59586531581289	-12.540851916577227
57.60162627040993	-12.529761904761902
57.76277140678686	-12.202380952380949
58.018613345266296	-11.689973293932857
58.11745383831515	-11.448524922182733
58.3438635666676	-10.98095632805628
58.39246016772695	-10.892857142857139
58.5140296446756	-10.639953814745407
58.61210452368263	-10.44807353629242
58.72558978070693	-10.238095238095234
58.9106252254149	-9.831391362080963
59.091861817522314	-9.438446195027447
59.2172185788883	-9.20108672334356
59.4120668632636	-8.741336569730374
59.57023879879667	-8.391816307804689
59.62672796183887	-8.180526696019895
59.71525927312343	-7.946428571428566
59.79612788864054	-7.638188148635034
59.80308130748491	-7.602950434656484
59.874213569773254	-7.2916666666666625
59.92464274020436	-6.96428571428571
59.91659209896274	-6.343107584917092
59.91465232022273	-6.276789028911706
59.76866678108855	-5.6547619047619
59.49403675901639	-4.999999999999995
58.86140292704717	-4.118723489753265
58.3438635666676	-3.6606410188520404
56.84786706495818	-2.4258717091280975
56.795769682771095	-2.380952380952375
55.63099903342922	-1.6040226177764947
54.31379211597093	-0.8710087862205791
53.33622524522075	-0.4166666666666605
52.3598775598299	0.0010944877762038563
51.279476097544844	0.4199912514296079
49.533623805447064	0.9653972499153012
47.87188805470163	1.3745060457302478
46.806762825407155	1.5476190476190541
44.05265389050844	1.9096827272514134
41.88790204786392	2.007869712447963
39.723150205219405	1.909682727251415
38.35929869726901	1.7824805681042073
36.17507819456423	1.428937855552756
34.98644162815051	1.1460624307029175
32.911923037607366	0.556028311378979
32.02735831392521	0.23809523809524435
29.919930034188514	-0.6660635694892856
29.058950966638278	-1.0714285714285654
27.099730804170967	-2.3057623533220024
26.96116533673566	-2.395495616101287
25.851916125034844	-3.2195275639269196
24.91440116868065	-4.118723489753262
24.46423929375332	-4.76877779158497
24.235490035335495	-5.131104126599063
24.014116168488332	-5.6547619047619
23.93594402735081	-5.9430746340282266
23.861151775505096	-6.2767890289117005
23.859211996765083	-6.343107584917097
23.837560690645105	-6.96428571428571
23.93594402735081	-7.369072544513521
23.973483974315897	-7.619047619047614
24.14599054733485	-8.181877183489064
24.355120066610695	-8.745108097218218
24.558585516839514	-9.20108672334355
24.68284847972702	-9.583333333333329
24.94047348009912	-10.022991860020626
25.127705245722904	-10.371251748412009
25.38334392800087	-10.892857142857139
25.431940529060235	-10.980956328056301
25.572865029211098	-11.281917379942943
25.695885573262515	-11.547619047619044
25.78948352466331	-11.718511978425184
25.919420240897093	-11.989022736442365
26.01303268894096	-12.202380952380949
26.172700614839144	-12.526593932947396
26.175433286440644	-12.531733851545036
26.319780403666933	-12.857142857142854
26.425953626310136	-13.076848992609891
26.54528063950907	-13.344425207423978
26.61077397238447	-13.51190476190476
26.71875317256048	-13.74773094040089
26.789026534723472	-13.900083517541733
26.90067950714416	-14.166666666666664
26.927937030769662	-14.22628873203196
27.13720158563475	-14.729838478546634
27.205878620507605	-14.943076960647005
27.35904915912807	-15.287503003988927
27.516186271160176	-15.733653105730532
27.570985070218473	-15.849505627111848
27.675935281624376	-16.139442901532128
27.80146692608343	-16.513275533091143
27.975749052658806	-16.98187391801057
28.05710744236512	-17.279925180360234
28.164624323208656	-17.55396963219895
28.30810666931942	-18.044543446247697
28.34340490593497	-18.130483549919063
28.429752503749686	-18.422619047619047
28.524140021394025	-18.75
28.59937107325527	-19.00059613488031
28.643408773561177	-19.173440018518328
28.706336551522565	-19.404761904761905
28.794109592497577	-19.732142857142858
28.87965292271528	-20.05952380952381
28.96296445252165	-20.386904761904763
29.044047460047807	-20.714285714285715
29.122910248821377	-21.041666666666668
29.171931783333804	-21.247244886960647
29.26572089534512	-21.655379319270374
29.275896294992187	-21.74193135275413
29.395822214466165	-22.253198986919827
29.421909357857615	-22.460599684471344
29.517450402690585	-22.854727141399856
29.560207085204333	-23.175891198278663

==> reducedcontours1.dat <==
-11.770950133917157	-26.666666666666668
-11.81754149079598	-26.30952380952381
-11.865970295716064	-25.952380952380956
-11.916290946650388	-25.5952380952381
-11.968501105516864	-25.238347860840996
-11.96865493779341	-25.23776916584783
-12.06870077301369	-24.571903963690133
-12.097284339997513	-24.462067435998897
-12.177084341589458	-23.909367591470737
-12.234789129894668	-23.68212802068035
-12.294184179610069	-23.250992931353743
-12.381347996939848	-22.897865601962067
-12.42054357699455	-22.597039385167587
-12.537039095117258	-22.10924286406533
-12.556715155547833	-21.947770810388015
-12.701819173308426	-21.31628045787804
-12.703259761692863	-21.303454991456615
-12.78628029715358	-20.952380952380953
-12.873081896917967	-20.595238095238095
-12.962529891735706	-20.23809523809524
-13.05463245505818	-19.880952380952383
-13.149390423761444	-19.523809523809526
-13.213005187780306	-19.28649282903582
-13.26783226778014	-19.073018506689323
-13.346834748118779	-18.80952380952381
-13.449479256190772	-18.452380952380953
-13.543315121632137	-18.133123309043572
-13.581975472786096	-18.038893923469153
-13.736129097035963	-17.51089948660601
-13.86073440589565	-17.191510622777216
-13.941070217416907	-16.894465949374553
-14.144186206388204	-16.341886642961434
-14.211966766239541	-16.135730142565393
-14.38046361070778	-15.675689412315615
-14.476279511892802	-15.469038055259373
-14.61210563613915	-15.072004618155562
-14.819875147293295	-14.59069750957729
-14.855772770738662	-14.4740613906915
-14.987222540719749	-14.166666666666664
-15.14505883528488	-13.809523809523808
-15.235803060839267	-13.584083916845405
-15.366568854983283	-13.28937712727862
-15.462356234116324	-13.095238095238095
-15.59604644305438	-12.791531585786608
-15.632994998014617	-12.70230052588994
-15.787125861836103	-12.38095238095238
-15.906448992515383	-12.118579476403287
-16.027236203950892	-11.871367925929015
-16.13501661541194	-11.666666666666664
-16.255072280284725	-11.405441355496581
-16.45596151880368	-10.983070214919914
-16.474749251266157	-10.95238095238095
-16.754307620935233	-10.380545008814545
-16.95961569904677	-9.997618080911483
-17.16986608102424	-9.523809523809522
-17.31095237356038	-9.21775187202249
-17.546984141126302	-8.809523809523807
-17.754048590390656	-8.189732887503554
-17.79537124389526	-8.020473416673426
-17.951958020513104	-7.4325217772608365
-17.966978214608964	-7.380952380952379
-18.04511867808553	-6.711147604129693
-18.054204267154613	-6.617847679969896
-17.956550169720195	-5.95238095238095
-17.951958020513104	-5.93899311772893
-17.752382966849783	-5.333385307020278
-17.59840442655058	-5.069285831714115
-17.297352596502105	-4.523809523809521
-16.73842146517305	-3.9443884995942784
-16.45596151880368	-3.666312672147156
-15.870304391491537	-3.095238095238093
-14.927871393711113	-2.396275957361848
-14.746332413397063	-2.2789503263003787
-12.58955655910254	-0.9523809523809499
-11.967972013675404	-0.6657026597463036
-9.202037072963712	0.4761904761904787
-8.975979010256552	0.5548415211511251
-7.2397291910770045	1.075763681267404
-5.1981587820958595	1.5295570430603576
-2.99199300341885	1.8463985481773406
-1.8710887232995634	1.9047619047619073
0.19452404611753832	1.997640295231433
2.8885157139474886	1.8553551384105522
3.1646566259682114	1.8223210976992557
5.983986006837703	1.3780594259039363
8.54502320512688	0.6819567161120843
9.202037072963714	0.4761904761904787
11.967972013675404	-0.6657026597463036
12.58955655910254	-0.9523809523809499
14.746332413397058	-2.278950326300376
14.927871393711113	-2.3962759573618486
15.870304391491539	-3.095238095238093
16.455961518803683	-3.6663126721471575
16.738421465173047	-3.9443884995942744
17.297352596502105	-4.523809523809521
17.598404426550577	-5.06928583171411
17.752382966849783	-5.333385307020281
17.951958020513107	-5.938993117728957
17.95655016972019	-5.95238095238095
18.054204267154613	-6.6178476799698975
18.042920986244475	-6.710098283570002
18.025102583277118	-7.023809523809522
17.96783810680705	-7.373370198261157
17.964534249944972	-7.386957088190996
17.885219204548008	-7.7380952380952355
17.781028915174378	-8.095238095238093
17.570221675242887	-8.627258130601035
17.389447578641448	-9.078102761617851
17.310952373560383	-9.217751872022488
17.16986608102424	-9.523809523809522
16.959615699046772	-9.997618080911487
16.754307620935233	-10.380545008814545
16.47321091589928	-10.95238095238095
16.455961518803683	-10.983070214919909
16.185180436629754	-11.537378223495402
16.048530709623133	-11.86120054841371
15.906448992515383	-12.118579476403285
15.787125861836103	-12.38095238095238
15.632508855011253	-12.702068409703832
15.602487344251319	-12.78845628199623
15.387198253529348	-13.248392108085572
15.30357792789061	-13.452380952380953
15.1899856266503	-13.699697058452243
15.106348465707413	-13.879416757824675
14.959965017094255	-14.226040288462483
14.84144442256502	-14.523809523809522
14.734698454997693	-14.773395520339424
14.631748741708016	-15.037664108845172
14.558609978337618	-15.238095238095237
14.463154551110678	-15.47530476241846
14.382141330419605	-15.676490464471392
14.282911122147407	-15.95238095238095
14.158453259142163	-16.283972991993615
14.144186206388206	-16.341886642961434
13.94107021741691	-16.894465949374553
13.86073440589565	-17.191510622777216
13.736129097035965	-17.51089948660601
13.581975472786098	-18.038893923469153
13.544370157434193	-18.13362705153268
13.450790868672325	-18.44608908954311
13.356066949096032	-18.75800460659715
13.329187610942816	-18.87387695105284
13.246796546830335	-19.166666666666668
13.1807653146544	-19.38858995592244
13.113867833698333	-19.69097028602027
12.962529891735707	-20.23809523809524
12.850646411618685	-20.659541218815246
12.715970264530117	-21.24799724788196
12.702613671522986	-21.30952380952381
12.624012365317862	-21.666666666666664
12.547894969589189	-22.023809523809522
12.474232309323012	-22.38095238095238
12.402990903452105	-22.738095238095237
12.334133391895573	-23.095238095238095
12.267618973932953	-23.452380952380953
12.203403778271344	-23.80952380952381
12.141441220068705	-24.166666666666668
12.081682393719253	-24.523809523809526
12.029621490242967	-24.851516924148115
11.96865493779341	-25.23776916584783
11.968501105516864	-25.238347860840996
11.916290946650387	-25.5952380952381
11.865970295716064	-25.952380952380956
11.81754149079598	-26.30952380952381
11.770950133917157	-26.666666666666668


==> reducedcontours10_left.dat <==
-10.272821700620234	-23.333333333333336
-10.2298845529404	-23.005952380952383
-10.183667566224395	-22.67857142857143
-10.13394214411744	-22.351190476190478
-10.080464246936614	-22.023809523809526
-10.02297341444479	-21.696428571428573
-9.961191781273147	-21.36904761904762
-9.894823021686367	-21.041666666666668
-9.82355125111714	-20.714285714285715
-9.747039883450912	-20.386904761904763
-9.723977261111266	-20.29164738042038
-9.595777767102616	-19.78825271086959
-9.545885595243588	-19.654196392540502
-9.426632380597809	-19.20752169810711
-9.30635881013817	-18.894599340184396
-9.229765332244357	-18.638923794007958
-9.147339309396237	-18.422619047619047
-9.029404705569483	-18.118621244855323
-9.015107373899477	-18.078112545893706
-8.882824132722497	-17.767857142857142
-8.778287838024355	-17.527000890458748
-8.659117877514563	-17.30179364771483
-8.403524483206507	-16.785714285714285
-8.22247503587924	-16.460743056896607
-8.21753201730063	-16.45376016870846
-7.9053422839132415	-15.944782576136946
-7.602176538516565	-15.529671881876853
-7.548881219843301	-15.446035157382994
-7.310419483055194	-15.148809523809522
-7.013968231912115	-14.82142857142857
-6.7302329252681625	-14.493281102713746
-6.263647705747068	-14.044265426785682
-5.983986006837701	-13.806200216363369
-5.5975323662762495	-13.51190476190476
-5.175697115436189	-13.210911581553106
-4.584832550629184	-12.857142857142854
-4.487989505128276	-12.800324911023251
-3.841376860259555	-12.485387848796547
-3.049043301425723	-12.177411400816135
-2.6998739133627296	-12.074527410207619
-1.4959965017094246	-11.790414073751148
-0.32564232859422726	-11.690144909877292
0.3256423285942322	-11.690144909877294
1.4959965017094263	-11.790414073751148
2.699873913362737	-12.074527410207622
3.049043301425723	-12.177411400816135
3.841376860259555	-12.485387848796549
4.545005994876504	-12.832188102644613
4.835823842185098	-13.009381630971989
5.23598775598299	-13.249904714489135
5.746108402174765	-13.616018102645416
6.021765254254932	-13.839285714285712
6.262157644366507	-14.044917591029805
6.730232925268158	-14.493281102713743
7.013968231912115	-14.82142857142857
7.3104194830551945	-15.148809523809522
7.548881219843301	-15.446035157382994
7.602176538516563	-15.529671881876851
7.905342283913242	-15.944782576136948
8.217532017300629	-16.453760168708456
8.22247503587924	-16.46074305689661
8.403524483206509	-16.785714285714285
8.659117877514564	-17.30179364771483
8.781126131380113	-17.525758637310588
8.975979010256554	-17.983153474038005
9.020858310861911	-18.095238095238095
9.125812964323414	-18.357040307928997
9.179189521703567	-18.511559430427866
9.26543177517319	-18.75
9.375661715107762	-19.077380952380953
9.478523790561708	-19.404761904761905
9.574483095320476	-19.732142857142858
9.66397670237021	-20.05952380952381
9.745781021954333	-20.3773617770353
9.748468546316188	-20.397624011938113
9.88615867753489	-20.97068373788764
9.904586314299369	-21.12071493151726
10.00885004205643	-21.57174656551924
10.038791515387496	-21.834215244419163
10.115856814653196	-22.179674164072658
10.154092777129435	-22.539441754996215
10.20898275638243	-22.793677070454752
10.253070679311453	-23.237523921328236


==> reducedcontours10_right.dat <==
31.61508034724368	-23.333333333333336
31.658017494923513	-23.005952380952383
31.704234481639517	-22.67857142857143
31.75395990374647	-22.351190476190478
31.807437800927296	-22.023809523809526
31.864928633419122	-21.696428571428573
31.926710266590764	-21.36904761904762
31.993079026177544	-21.041666666666668
32.06435079674677	-20.714285714285715
32.140862164413	-20.386904761904763
32.16392478675265	-20.291647380420347
32.29212428076129	-19.788252710869585
32.34201645262032	-19.654196392540506
32.4612696672661	-19.20752169810711
32.58154323772574	-18.8945993401844
32.658136715619555	-18.638923794007955
32.74056273846767	-18.422619047619047
32.85849734229443	-18.11862124485533
32.872794673964435	-18.078112545893703
33.00507791514141	-17.767857142857142
33.109614209839556	-17.527000890458744
33.22878417034934	-17.301793647714838
33.4843775646574	-16.785714285714285
33.66542701198467	-16.460743056896607
33.67037003056328	-16.453760168708463
33.98255976395067	-15.944782576136944
34.285725509347344	-15.529671881876856
34.339020828020615	-15.44603515738299
34.57748256480872	-15.148809523809522
34.873933815951794	-14.82142857142857
35.15766912259574	-14.493281102713754
35.62425434211685	-14.044265426785678
35.90391604102622	-13.806200216363363
36.29036968158766	-13.51190476190476
36.712204932427724	-13.210911581553102
37.30306949723473	-12.857142857142854
37.39991254273565	-12.800324911023242
38.04652518760436	-12.485387848796545
38.83885874643819	-12.177411400816133
39.1880281345012	-12.074527410207615
40.39190554615449	-11.790414073751148
41.56225971931847	-11.690144909855942
42.21354437640937	-11.690144909855942
43.383898549573345	-11.790414073751148
44.58777596122668	-12.074527410207631
44.936945349289644	-12.177411400816137
45.72927890812347	-12.48538784879655
46.43290804274042	-12.832188102644615
46.72372589004897	-13.009381630971967
47.123889803846915	-13.249904714489146
47.63401045003868	-13.616018102645421
47.90966730211884	-13.839285714285712
48.15005969223042	-14.04491759102981
48.61813497313206	-14.49328110271373
48.90187027977603	-14.82142857142857
49.19832153091911	-15.148809523809522
49.43678326770722	-15.446035157383
49.49007858638047	-15.52967188187684
49.79324433177716	-15.944782576136951
50.10543406516454	-16.45376016870845
50.11037708374315	-16.460743056896614
50.29142653107042	-16.785714285714285
50.54701992537847	-17.301793647714824
50.66902817924402	-17.52575863731059
50.86388105812048	-17.983153474038037
50.90876035872582	-18.095238095238095
51.013715012187326	-18.357040307929
51.067091569567474	-18.51155943042786
51.1533338230371	-18.75
51.26356376297167	-19.077380952380953
51.36642583842562	-19.404761904761905
51.462385143184385	-19.732142857142858
51.551878750234124	-20.05952380952381
51.63368306981825	-20.377361777035308
51.6363705941801	-20.39762401193811
51.774060725398805	-20.970683737887644
51.79248836216328	-21.120714931517256
51.89675208992034	-21.571746565519245
51.926693563251405	-21.83421524441916
52.00375886251711	-22.17967416407266
52.041994824993346	-22.539441754996208
52.09688480424634	-22.793677070454756
52.14097272717537	-23.237523921328233

==> reducedcontours2.dat <==
30.113126012310076	-26.574422381956108
30.024001716728968	-26.002071520517568
30.020147481995377	-25.904530645773406
29.919930034188514	-25.241884643605825
29.919331339188723	-25.23809523809524
29.86382563809457	-24.880952380952383
29.806219654144655	-24.523809523809526
29.746460827795204	-24.166666666666668
29.684498269592567	-23.80952380952381
29.620283073930956	-23.452380952380953
29.553768655968337	-23.095238095238095
29.484911144411804	-22.738095238095237
29.413669738540897	-22.38095238095238
29.340007078274724	-22.023809523809522
29.263889682546047	-21.666666666666664
29.185288376340925	-21.30952380952381
29.171931783333804	-21.247997247882008
29.037255636245227	-20.65954121881525
28.986003621783247	-20.506463937325815
28.880105058612834	-20.020289378249362
28.774034214165578	-19.690970286020267
28.707136733209516	-19.388589955922445
28.64110550103358	-19.166666666666668
28.558714436921097	-18.873876951052836
28.531835098767882	-18.758004606597154
28.42393353247909	-18.400858600934917
28.32831959677937	-18.095238095238095
28.21476753316602	-17.738095238095237
28.098610230993863	-17.38095238095238
27.979926151099363	-17.023809523809522
27.858809884937056	-16.666666666666664
27.72944878872175	-16.283972991993615
27.604990925716507	-15.95238095238095
27.468144398040586	-15.595238095238095
27.329292069526296	-15.238095238095237
27.188648575146	-14.88095238095238
27.046457625298892	-14.523809523809522
26.927937030769662	-14.226040288462496
26.7815535821565	-13.879416757824679
26.69791642121361	-13.699697058452239
26.584324119973303	-13.452380952380953
26.500703794334562	-13.248392108085568
26.389305290014196	-12.995272950237512
26.266979906757552	-12.738095238095237
26.17993877991495	-12.536388107826527
26.078595131001034	-12.332564352925523
25.92574113185995	-12.023809523809522
25.842296601744792	-11.82787893162295
25.7021109246294	-11.537669804870887
25.582999632656055	-11.309523809523807
25.418909680788605	-10.958602724126282
25.407769736777343	-10.940840249170142
25.133594426928678	-10.380545008814547
24.92828634881714	-9.997618080911483
24.718035966839672	-9.523809523809522
24.57694967430353	-9.21775187202249
24.34091790673761	-8.809523809523807
24.133853457473254	-8.189732887503554
24.09253080396865	-8.020473416673426
23.93594402735081	-7.43252177726084
23.92092383325495	-7.380952380952379
23.84278336977838	-6.711147604129694
23.8336977807093	-6.617847679969895
23.93061517483877	-5.95238095238095
23.93594402735081	-5.940979578732688
24.16309819559168	-5.2380952380952355
24.590549451361806	-4.523809523809521
25.14948058269086	-3.9443884995942793
25.431940529060235	-3.6663126721471517
26.017597656372374	-3.095238095238093
26.960030654152803	-2.3962759573618473
27.14156963446684	-2.278950326300385
29.29834548876137	-0.9523809523809499
29.919930034188514	-0.6657026597463005
32.6858649749002	0.4761904761904787
32.911923037607366	0.554841521151128
34.648172856786914	1.0757636812674058
36.68974326576806	1.5295570430603593
38.89590904444507	1.8463985481773404
40.01681332377971	1.9047619047619073
42.082426094170884	1.99764029532188
44.77641776181141	1.8553551384105513
45.05255867383214	1.822321097699254
47.87188805470163	1.378059425903933
50.43292525299083	0.6819567161120725
51.08993912082762	0.4761904761904787
53.855874061539325	-0.6657026597463094
54.47745860696645	-0.9523809523809499
56.63423446126093	-2.2789503263003517
56.81577344157503	-2.396275957361852
57.75820643935545	-3.095238095238093
58.3438635666676	-3.6663126721471606
58.62632351303695	-3.944388499594269
59.18525464436602	-4.523809523809521
59.486306474414484	-5.069285831714106
59.6402850147137	-5.333385307020282
59.83986006837702	-5.938993117728966
59.8444522175841	-5.95238095238095
59.91761838604196	-6.309523809523807
59.94042886679222	-6.666666666666664
59.91795584554534	-7.023809523809522
59.854880262472875	-7.380952380952379
59.83986006837702	-7.432521777260814
59.68327329175917	-8.020473416673422
59.64195063825456	-8.18973288750356
59.39521222194068	-8.809523809523807
59.230800928927984	-9.166666666666664
59.091861817522314	-9.439359468334114
58.924201730903704	-9.800900586318678
58.72558978070693	-10.238095238095237
58.368034358950474	-10.94084024917015
58.35689441493922	-10.958602724126278
58.192804463071774	-11.309523809523807
58.02291866327585	-11.666666666666664
57.85006296386787	-12.023809523809522
57.697208964726784	-12.33256435292553
57.59586531581289	-12.536388107826504
57.50882418897027	-12.738095238095237
57.35025828198024	-13.095238095238095
57.254470902847196	-13.289377127278614
57.12370510870318	-13.5840839168454
57.03296088314879	-13.809523809523808
56.87512458858366	-14.166666666666664
56.74367481860258	-14.474061390691492
56.7002111102874	-14.594310048997944
56.587155520581824	-14.88095238095238
56.503436307773775	-15.07364166541889
56.38550747400396	-15.374477652079163
56.307659697687235	-15.595238095238095
56.1863712459338	-15.91107908353515
56.099868814103466	-16.13573014256535
56.04043046676	-16.309523809523807
55.91699421079077	-16.666666666666664
55.79587794462846	-17.023809523809522
55.677193864733965	-17.38095238095238
55.5610365625618	-17.738095238095237
55.447484498948455	-18.095238095238095
55.35187056324875	-18.400858600934853
55.33738130405468	-18.452380952380953
55.23473679598269	-18.80952380952381
55.155734315644054	-19.07301850668932
55.100907235644215	-19.286492829035822
55.037292471625356	-19.523809523809526
54.895699037114994	-20.020289378249355
54.789800473944574	-20.506463937325826
54.6741823450175	-20.952380952380953
54.59116180955678	-21.30345499145661
54.58972122117234	-21.31628045787804
54.44461720341175	-21.94777081038801
54.424941142981176	-22.109242864065337
54.308445624858464	-22.597039385167584
54.26925004480376	-22.89786560196207
54.18208622747398	-23.25099293135374
54.12269117775858	-23.682128020680352
54.06498638945337	-23.90936759147073
53.985186387861425	-24.462067435998904
53.95862162776268	-24.572867872974854
53.911978457633246	-24.880952380952383
53.8564727565391	-25.23809523809524
53.855874061539325	-25.241884643605704
53.75565661373244	-25.9045306457734
53.75180237899885	-26.002071520517575
53.662678083417745	-26.5744223819561

==> reducedcontours5_left.dat <==
-11.284292198235525	-23.333333333333336
-11.293178887354616	-23.005952380952383
-11.301383934907781	-22.67857142857143
-11.308806022627973	-22.351190476190478
-11.315334769697493	-22.023809523809526
-11.320850155205774	-21.696428571428573
-11.32522187280742	-21.36904761904762
-11.32830867307375	-21.041666666666668
-11.329957659309404	-20.714285714285715
-11.330003535200317	-20.386904761904763
-11.328267825408004	-20.05952380952381
-11.324558013708133	-19.732142857142858
-11.31866667053713	-19.404761904761905
-11.31037046815279	-19.077380952380953
-11.299429190577028	-18.75
-11.285584622671992	-18.422619047619047
-11.268559411544784	-18.095238095238095
-11.248055819625751	-17.767857142857142
-11.223754417382615	-17.44047619047619
-11.197557187217669	-17.122906437334876
-11.162979884916933	-16.785714285714285
-11.125541890091695	-16.458333333333332
-11.08284502043083	-16.13095238095238
-11.03444430482526	-15.803571428571427
-10.979863598971125	-15.476190476190474
-10.879096362031367	-14.999615634668693
-10.82424112405353	-14.667250334454748
-10.689011465978265	-14.166666666666664
-10.610979836223901	-13.900124583906905
-10.582265086317527	-13.79101460422945
-10.491476564059237	-13.51190476190476
-10.471975511965978	-13.45370528131498
-10.356783201356206	-13.134106889014571
-10.251343097808306	-12.857142857142854
-10.05691728182692	-12.384042017124361
-9.813549447581032	-11.91420360466058
-9.723977261111266	-11.738999156481427
-9.488285587418357	-11.32339470625112
-9.198035693323963	-10.892857142857139
-8.975979010256552	-10.584276344805891
-8.953465164141818	-10.555622418258968
-8.69785339470564	-10.238095238095234
-8.363381845883799	-9.851452467126833
-7.909447113697423	-9.395366942653462
-7.479982508547126	-9.020943949599346
-7.3633369536570505	-8.928571428571423
-6.860218471774529	-8.54506542631762
-6.446090955457199	-8.273809523809518
-5.983986006837701	-7.991762903955668
-5.602092990844509	-7.786193062423482
-5.261217262777864	-7.619047619047614
-4.880059169048447	-7.447448100162113
-4.487989505128276	-7.288660976681984
-3.739991254273563	-7.0295253075472095
-3.192629654711537	-6.876471848534461
-2.385785111213091	-6.6989630121745805
-1.4959965017094246	-6.5560264157639585
-0.39902079115232114	-6.484165670621715
0.3990207911523229	-6.484165670621715
1.4959965017094263	-6.5560264157639585
2.385785111213093	-6.6989630121745805
3.4576600468446785	-6.96428571428571
4.487989505128278	-7.284816959302559
5.602894853730442	-7.785842106208044
6.429650811221625	-8.273809523809518
7.195706277507966	-8.804150518294529
7.479982508547128	-9.020005167458503
8.084471611246359	-9.583333333333329
8.516998971381984	-10.037210647684889
8.777542541766808	-10.324946136432299
9.151231007773353	-10.816153533205439
9.280038944973468	-11.025936907274728
9.6148211283723	-11.547619047619044
9.785374548175747	-11.84812787524595
9.81354944758103	-11.91420360466058
10.05691728182692	-12.384042017124361
10.192883172227251	-12.734990812159475
10.289952579706254	-12.9368099430622
10.47197551196598	-13.453705281314987
10.491476564059237	-13.51190476190476
10.582265086317527	-13.79101460422945
10.610979836223901	-13.900124583906903
10.689011465978265	-14.166666666666664
10.82424112405353	-14.667250334454748
10.879096362031367	-14.999615634668691
10.979863598971125	-15.476190476190474
11.03444430482526	-15.803571428571427
11.08284502043083	-16.13095238095238
11.125541890091693	-16.458333333333332
11.162979884916933	-16.785714285714285
11.197557187217669	-17.122906437334876
11.223754417382615	-17.44047619047619
11.24805581962575	-17.767857142857142
11.268559411544784	-18.095238095238095
11.285584622671992	-18.422619047619047
11.299429190577026	-18.75
11.31037046815279	-19.077380952380953
11.318666670537128	-19.404761904761905
11.324558013708133	-19.732142857142858
11.328267825408004	-20.05952380952381
11.330003535200316	-20.386904761904763
11.329957659309402	-20.714285714285715
11.32830867307375	-21.041666666666668
11.32522187280742	-21.36904761904762
11.320850155205774	-21.696428571428573
11.315334769697493	-22.023809523809526
11.308806022627971	-22.351190476190478
11.301383934907781	-22.67857142857143
11.293178887354614	-23.005952380952383
11.284292198235525	-23.333333333333336


==> reducedcontours5_right.dat <==
30.598775981347675	-23.036218691090564
30.59052086170757	-22.972073002298725
30.58376122469481	-22.388028386365377
30.574312952253763	-22.31021728304323
30.57202666099083	-21.73840241960439
30.56201904668259	-21.650074629717043
30.564545540171736	-21.086914822577608
30.554663215190516	-20.992093253363223
30.56248162419121	-20.43305624449938
30.553425092248016	-20.33678945178857
30.567222268525246	-19.776219473044666
30.559652767755534	-19.684753251714394
30.580418214364215	-19.11568201825789
30.574875564710624	-19.03665400125598
30.60403187648812	-18.4505849781043
30.600816540244367	-18.39324584132733
30.64039636603606	-17.77990720561483
30.63940440875279	-17.75537292411079
30.667928285043224	-17.395060428736297
30.69468240050387	-17.101385601355304
30.754031160682576	-16.496018503582512
30.772429248357824	-16.41259575994253
30.835683668533967	-15.876993949481705
30.875363925098945	-15.712781807978605
30.937936838955984	-15.266985812898374
31.03781236861716	-14.82142857142857
31.17918961591356	-14.27028075699329
31.22046080880785	-14.081115990820207
31.292751664612634	-13.839285714285712
31.393749696361283	-13.521611034399399
31.398176500729143	-13.504135995852545
31.510789227814673	-13.184523809523807
31.60156640361454	-12.938392989243416
31.69501887563666	-12.734990812159479
31.925750616629774	-12.202380952380949
32.102527499688165	-11.848127875245947
32.27308091949161	-11.547619047619044
32.60786310289044	-11.025936907274733
32.736671040090556	-10.816153533205435
32.92651417453155	-10.565476190476186
33.11297684740837	-10.326091684152773
33.370903076481916	-10.037210647684896
33.80343043661755	-9.583333333333329
34.14040935102023	-9.255952380952376
34.4806926574381	-8.960422482622768
34.69219577035593	-8.804150518294541
35.15591779017151	-8.456888776551
35.627093142859565	-8.152650759147837
35.98927642140991	-7.946428571428566
36.41738899168123	-7.721693736266573
36.651914291880935	-7.606443673289719
37.392668820819125	-7.2916666666666625
37.80645854187784	-7.142221179019422
38.384451612271825	-6.96428571428571
38.89590904444507	-6.824105677739719
39.6981192222449	-6.66063202631135
40.865890535481235	-6.516975708031258
41.88790204786392	-6.47242872016012
42.9099135602466	-6.516975708031259
44.07768487348294	-6.660632026311352
44.87989505128277	-6.822409435799193
45.96934555385	-7.142221179019426
47.108367629513474	-7.619047619047614
47.87188805470163	-7.988632250445275
48.74812051963845	-8.545065426317624
49.24708525759926	-8.928571428571423
49.79734916156134	-9.395366942653466
50.25128389374771	-9.851452467126839
50.58017209142992	-10.238095238095234
50.86388105812048	-10.581915834557579
51.08593774118787	-10.892857142857139
51.37618763528227	-11.323394706251124
51.61187930897519	-11.738999156481452
51.684727650130235	-11.874999999999996
51.85005347909805	-12.202380952380949
52.00123175758551	-12.529761904761902
52.13924514567222	-12.857142857142854
52.26501486791315	-13.184523809523807
52.377627594998685	-13.504135995852549
52.38205439936654	-13.521611034399394
52.48305243111519	-13.839285714285712
52.55534328691998	-14.081115990820212
52.596614479814264	-14.270280756993287
52.73799172711066	-14.82142857142857
52.837867256771844	-15.266985812898378
52.90044017062888	-15.712781807978601
52.94012042719386	-15.876993949481708
53.00337484737	-16.412595759942523
53.02177293504525	-16.49601850358252
53.081121695223956	-17.101385601355297
53.10787581068461	-17.395060428736414
53.13639968697503	-17.755372924110794
53.135407729691764	-17.779907205614826
53.174987555483455	-18.39324584132734
53.171772219239706	-18.450584978104295
53.200928531017205	-19.036654001255982
53.19538588136361	-19.115682018257882
53.21615132797229	-19.6847532517144
53.20858182720258	-19.776219473044662
53.22237900347981	-20.336789451788572
53.213322471536614	-20.433056244499372
53.22114088053731	-20.992093253363226
53.21125855555609	-21.086914822577604
53.213785049045235	-21.650074629717047
53.203777434737	-21.738402419604387
53.20149114347406	-22.310217283043237
53.19204287103302	-22.388028386365374
53.185283234020254	-22.97207300229873
53.17702811438015	-23.03621869109056
